Optimizing Index Deployment Order for Evolving OLAP (Extended Version)

Query workloads and database schemas in OLAP applications are becoming increasingly complex. Moreover, the queries and the schemas have to continually \textit{evolve} to address business requirements. During such repetitive transitions, the \textit{order} of index deployment has to be considered while designing the physical schemas such as indexes and MVs. An effective index deployment ordering can produce (1) a prompt query runtime improvement and (2) a reduced total deployment time. Both of these are essential qualities of design tools for quickly evolving databases, but optimizing the problem is challenging because of complex index interactions and a factorial number of possible solutions. We formulate the problem in a mathematical model and study several techniques for solving the index ordering problem. We demonstrate that Constraint Programming (CP) is a more flexible and efficient platform to solve the problem than other methods such as mixed integer programming and A* search. In addition to exact search techniques, we also studied local search algorithms to find near optimal solution very quickly. Our empirical analysis on the TPC-H dataset shows that our pruning techniques can reduce the size of the search space by tens of orders of magnitude. Using the TPC-DS dataset, we verify that our local search algorithm is a highly scalable and stable method for quickly finding a near-optimal solution.

==> figures/lns_tpcds.dat <==
# Time lnscmp_20110211_tpcds_full_lns2_large.co.tsv lnscmp_20110211_tpcds_full_tabu.co.tsv lnscmp_20110211_tpcds_full_tabu_large.co.tsv CP
0 65.63824 65.63824 65.63824 65.63824
4.211111111111111E-4 65.63824 65.63824 65.63824 65.63824
4.383333333333333E-4 65.63824 65.63824 65.63824 65.63824
6.033333333333333E-4 65.63824 65.63824 65.637042 65.63824
6.944444444444445E-4 65.63824 65.63824 65.584229 65.63824
0.001445277777777778 65.63824 65.63824 65.556746 65.63824
0.0019097222222222222 65.63824 65.63824 65.556746 65.63824
0.0019141666666666667 65.63824 65.63824 65.556746 65.63824
0.0019877777777777775 65.63824 65.63824 65.556746 65.63824
0.0025 65.510834 65.63824 65.556746 65.63824
0.0027169444444444446 65.405571 65.63824 65.556746 65.63824
0.00296 65.401996 65.63824 65.556746 65.63824
0.0030902777777777777 65.398711 65.63824 65.556746 65.63824
0.0032075000000000003 65.339281 65.63824 65.556746 65.63824
0.0032422222222222223 65.119419 65.63824 65.556746 65.63824
0.0033594444444444444 65.118651 65.63824 65.556746 65.63824
0.004947777777777778 65.118651 65.63824 65.552703 65.63824
0.004978333333333334 65.110422 65.63824 65.552703 65.63824
0.005203888888888889 65.110422 65.63824 65.531697 65.63824
0.005238611111111111 65.088288 65.63824 65.531697 65.63824
0.005416666666666667 65.088172 65.63824 65.531697 65.63824
0.005703055555555555 65.088172 65.63824 65.530285 65.63824
0.005729166666666666 65.070522 65.63824 65.530285 65.63824
0.005846388888888889 65.069754 65.63824 65.530285 65.63824
0.006111111111111111 65.069088 65.63824 65.530285 65.63824
0.006206666666666667 65.069088 65.63824 65.338045 65.63824
0.007825555555555556 65.054103 65.63824 65.338045 65.63824
0.007942777777777778 65.054103 65.63824 65.305832 65.63824
0.008111944444444444 65.054103 65.63824 65.293284 65.63824
0.008194444444444445 65.054103 65.63824 65.292434 65.63824
0.008229166666666666 64.979394 65.63824 65.292434 65.63824
0.008867222222222223 64.965305 65.63824 65.292434 65.63824
0.009275 64.964425 65.63824 65.292434 65.63824
0.009821944444444446 64.736817 65.63824 65.292434 65.63824
0.0100175 64.684 65.63824 65.292434 65.63824
0.010138888888888888 64.626848 65.63824 65.292434 65.63824
0.010759444444444445 64.42357 65.63824 65.292434 65.63824
0.010841944444444444 64.42357 65.63824 65.283581 65.63824
0.011415 64.41426 65.63824 65.283581 65.63824
0.011588611111111112 64.41426 65.63824 65.268461 65.63824
0.011840277777777778 64.41426 65.63824 65.264403 65.63824
0.011914166666666667 64.413999 65.63824 65.264403 65.63824
0.013098888888888889 64.39157 65.63824 65.264403 65.63824
0.013962777777777777 64.369122 65.63824 65.264403 65.63824
0.014140555555555556 64.344053 65.63824 65.264403 65.63824
0.014196944444444444 64.340484 65.63824 65.264403 65.63824
0.014331666666666666 64.25369 65.63824 65.264403 65.63824
0.014531111111111111 64.220145 65.63824 65.264403 65.63824
0.014808888888888889 64.200367 65.63824 65.264403 65.63824
0.014813333333333335 64.200367 65.63824 65.264395 65.63824
0.0149825 64.200367 65.63824 65.262939 65.63824
0.01510861111111111 64.169989 65.63824 65.262939 65.63824
0.015885555555555556 64.169982 65.63824 65.262939 65.63824
0.0177475 64.163471 65.63824 65.262939 65.63824
0.018207499999999998 64.163471 65.63824 65.262491 65.63824
0.018294166666666667 64.163471 65.63824 65.261939 65.63824
0.019196944444444444 64.151927 65.63824 65.261939 65.63824
0.01940111111111111 64.141378 65.63824 65.261939 65.63824
0.019635555555555555 64.140324 65.63824 65.261939 65.63824
0.02003472222222222 64.137166 65.63824 65.261939 65.63824
0.020078055555555557 64.115026 65.63824 65.261939 65.63824
0.02050361111111111 64.113972 65.63824 65.261939 65.63824
0.020572777777777777 64.113971 65.63824 65.261939 65.63824
0.02075944444444444 64.112627 65.63824 65.261939 65.63824
0.020950555555555556 64.112063 65.63824 65.261939 65.63824
0.021063333333333333 64.111571 65.63824 65.261939 65.63824
0.021354166666666667 64.111571 65.63824 65.260873 65.63824
0.021436666666666666 64.111571 65.63824 65.258854 65.63824
0.02309027777777778 64.111571 65.63824 65.258765 65.63824
0.023355 64.11157 65.63824 65.258765 65.63824
0.024348888888888892 63.835509 65.63824 65.258765 65.63824
0.025503611111111112 63.831625 65.63824 65.258765 65.63824
0.025625 63.820513 65.63824 65.258765 65.63824
0.02712222222222222 63.76931 65.63824 65.258765 65.63824
0.02713972222222222 63.76931 65.63824 64.969801 65.63824
0.027313333333333335 63.76931 65.63824 64.96555 65.63824
0.029131944444444443 63.714537 65.63824 64.96555 65.63824
0.029231666666666666 63.712679 65.63824 64.96555 65.63824
0.029422777777777777 63.712567 65.63824 64.96555 65.63824
0.029618055555555557 63.712514 65.63824 64.96555 65.63824
0.029965277777777778 63.712457 65.63824 64.96555 65.63824
0.030078055555555556 63.712437 65.63824 64.96555 65.63824
0.030186666666666667 63.709902 65.63824 64.96555 65.63824
0.030208333333333334 63.709902 65.63824 64.955386 65.63824
0.030273333333333333 63.68817 65.63824 64.955386 65.63824
0.030299444444444445 63.688058 65.63824 64.955386 65.63824
0.030694444444444444 63.687998 65.63824 64.955386 65.63824
0.030868055555555555 63.687929 65.63824 64.955386 65.63824
0.031314999999999996 63.687834 65.63824 64.955386 65.63824
0.03151916666666667 63.687813 65.63824 64.955386 65.63824
0.03350694444444444 63.687813 65.63824 64.939978 65.63824
0.033702222222222224 63.687607 65.63824 64.939978 65.63824
0.03466138888888889 63.65256 65.63824 64.939978 65.63824
0.037400277777777775 63.65256 65.63824 64.938999 65.63824
0.0374825 63.434259 65.63824 64.938999 65.63824
0.0374825 63.434259 65.63824 64.925574 65.63824
0.037678055555555555 63.423626 65.63824 64.925574 65.63824
0.03848083333333333 63.423626 65.63824 64.925453 65.63824
0.03865444444444444 63.423626 65.63824 64.920374 65.63824
0.03881944444444444 63.423626 65.63824 64.920181 65.63824
0.03891055555555556 63.423626 65.63824 64.917732 65.63824
0.03924472222222222 63.423626 65.63824 64.912782 65.63824
0.03984805555555555 63.423241 65.63824 64.912782 65.63824
0.042508611111111115 63.420209 65.63824 64.912782 65.63824
0.042565000000000006 63.420209 65.63824 64.912194 65.63824
0.043485277777777775 63.420156 65.63824 64.912194 65.63824
0.045108611111111106 63.410276 65.63824 64.912194 65.63824
0.04570305555555556 63.40176 65.63824 64.912194 65.63824
0.04655388888888889 63.394995 65.63824 64.912194 65.63824
0.048355 63.394995 65.63824 64.886036 65.63824
0.04844194444444444 63.394995 65.63824 64.860322 65.63824
0.049244722222222224 63.394989 65.63824 64.860322 65.63824
0.05025611111111111 63.147466 65.63824 64.860322 65.63824
0.05087666666666667 63.144678 65.63824 64.860322 65.63824
0.05108083333333333 63.144678 65.63824 64.859516 65.63824
0.05145388888888889 63.124967 65.63824 64.859516 65.63824
0.051753611111111104 63.112471 65.63824 64.859516 65.63824
0.05596777777777778 63.11247 65.63824 64.859516 65.63824
0.057335000000000004 63.112176 65.63824 64.859516 65.63824
0.057508611111111115 63.112176 65.63824 64.513518 65.63824
0.057634444444444446 63.109555 65.63824 64.513518 65.63824
0.057751666666666666 63.107381 65.63824 64.513518 65.63824
0.05776027777777778 63.107381 65.63824 64.508387 65.63824
0.057847222222222223 63.107381 65.63824 64.508079 65.63824
0.057868888888888886 63.10422 65.63824 64.508079 65.63824
0.05843305555555556 63.102666 65.63824 64.508079 65.63824
0.058702222222222225 63.079229 65.63824 64.508079 65.63824
0.059166666666666666 63.069409 65.63824 64.508079 65.63824
0.059618055555555556 63.038337 65.63824 64.508079 65.63824
0.05974388888888889 63.036429 65.63824 64.508079 65.63824
0.06042972222222222 63.028868 65.63824 64.508079 65.63824
0.060546944444444445 63.02784 65.63824 64.508079 65.63824
0.060976666666666665 63.02784 65.63824 64.508042 65.63824
0.0610025 63.013086 65.63824 64.508042 65.63824
0.06289916666666667 63.013085 65.63824 64.508042 65.63824
0.06341583333333334 63.005476 65.63824 64.508042 65.63824
0.06357638888888889 63.001666 65.63824 64.508042 65.63824
0.064145 62.993827 65.63824 64.508042 65.63824
0.06422749999999999 62.917711 65.63824 64.508042 65.63824
0.06426638888888889 62.914373 65.63824 64.508042 65.63824
0.06476555555555556 62.914373 65.63824 64.503534 65.63824
0.06509972222222223 62.914373 65.63824 64.483309 65.63824
0.06645833333333333 62.910627 65.63824 64.483309 65.63824
0.06658416666666667 62.910627 65.63824 64.483309 65.63824
0.0669836111111111 62.901602 65.63824 64.483309 65.63824
0.06824666666666666 62.901112 65.63824 64.483309 65.63824
0.06931 62.901112 65.63824 64.476184 65.63824
0.06972666666666666 62.901112 65.63824 64.468585 65.63824
0.07006083333333334 62.901112 65.63824 64.431169 65.63824
0.07087666666666667 62.89747 65.63824 64.431169 65.63824
0.07111972222222222 62.888864 65.63824 64.431169 65.63824
0.07155388888888889 62.887971 65.63824 64.431169 65.63824
0.07161444444444445 62.884944 65.63824 64.431169 65.63824
0.07205722222222222 62.884786 65.63824 64.431169 65.63824
0.07276916666666666 62.884749 65.63824 64.431169 65.63824
0.07289055555555556 62.862891 65.63824 64.431169 65.63824
0.0730036111111111 62.861381 65.63824 64.431169 65.63824
0.07321194444444444 62.845108 65.63824 64.431169 65.63824
0.0732725 62.845108 65.63824 64.430703 65.63824
0.0733636111111111 62.845108 65.63824 64.271538 65.63824
0.07344611111111111 62.845108 65.63824 64.265973 65.63824
0.07345472222222223 62.844367 65.63824 64.265973 65.63824
0.07359361111111111 62.843858 65.63824 64.265973 65.63824
0.07412333333333333 62.843261 65.63824 64.265973 65.63824
0.07459638888888889 62.843261 65.63824 64.263011 65.63824
0.07486972222222223 62.831556 65.63824 64.263011 65.63824
0.07547305555555554 62.828978 65.63824 64.263011 65.63824
0.07558166666666666 62.826626 65.63824 64.263011 65.63824
0.07569 62.824633 65.63824 64.263011 65.63824
0.07580722222222222 62.821504 65.63824 64.263011 65.63824
0.07591138888888889 62.821504 65.63824 64.262418 65.63824
0.07595055555555556 62.818255 65.63824 64.262418 65.63824
0.07608944444444445 62.817745 65.63824 64.262418 65.63824
0.07684472222222223 62.816739 65.63824 64.262418 65.63824
0.07785583333333333 62.81673 65.63824 64.262418 65.63824
0.07789055555555556 62.815589 65.63824 64.262418 65.63824
0.07855027777777777 62.797582 65.63824 64.262418 65.63824
0.07893666666666667 62.796989 65.63824 64.262418 65.63824
0.07926638888888889 62.796989 65.63824 64.252186 65.63824
0.07939666666666666 62.793916 65.63824 64.252186 65.63824
0.07951833333333334 62.793322 65.63824 64.252186 65.63824
0.0799261111111111 62.793322 65.63824 64.252174 65.63824
0.08006944444444444 62.792888 65.63824 64.252174 65.63824
0.08017805555555556 62.792888 65.63824 64.2345 65.63824
0.08064249999999999 62.79287 65.63824 64.2345 65.63824
0.08115444444444445 62.792608 65.63824 64.2345 65.63824
0.08170583333333334 62.792014 65.63824 64.2345 65.63824
0.08286472222222221 62.791921 65.63824 64.2345 65.63824
0.08298611111111111 62.790641 65.63824 64.2345 65.63824
0.08313361111111112 62.789437 65.63824 64.2345 65.63824
0.08347666666666667 62.789437 65.63824 64.23422 65.63824
0.08356333333333332 62.789436 65.63824 64.23422 65.63824
0.08500444444444445 62.781466 65.63824 64.23422 65.63824
0.08557305555555555 62.781456 65.63824 64.23422 65.63824
0.08652333333333333 62.781456 65.63824 64.227612 65.63824
0.0868575 62.781456 65.63824 64.203971 65.63824
0.08719194444444445 62.781456 65.63824 64.20316 65.63824
0.08723083333333334 62.768115 65.63824 64.20316 65.63824
0.08735666666666667 62.768115 65.63824 64.200621 65.63824
0.08760416666666666 62.768115 65.63824 64.199355 65.63824
0.08785166666666668 62.768115 65.63824 64.198213 65.63824
0.08849833333333333 62.768115 65.63824 64.198182 65.63824
0.08882805555555556 62.768115 65.63824 64.198079 65.63824
0.08920138888888889 62.767698 65.63824 64.198079 65.63824
0.08950083333333332 62.767659 65.63824 64.198079 65.63824
0.09010416666666667 62.76546 65.63824 64.198079 65.63824
0.09111111111111111 62.751697 65.63824 64.198079 65.63824
0.0913238888888889 62.748551 65.63824 64.198079 65.63824
0.09143222222222222 62.748551 65.63824 64.183607 65.63824
0.09151027777777779 62.748503 65.63824 64.183607 65.63824
0.09167527777777779 62.748503 65.63824 64.171623 65.63824
0.09232194444444444 62.744865 65.63824 64.171623 65.63824
0.09256944444444444 62.744865 65.63824 64.170939 65.63824
0.0934375 62.74458 65.63824 64.170939 65.63824
0.09503916666666667 62.73175 65.63824 64.170939 65.63824
0.09533416666666666 62.73175 65.63824 64.170879 65.63824
0.09559027777777777 62.726154 65.63824 64.170879 65.63824
0.09565972222222222 62.726154 65.63824 64.167259 65.63824
0.0957463888888889 62.726154 65.63824 64.166215 65.63824
0.09623694444444443 62.726154 65.63824 64.166205 65.63824
0.09670555555555556 62.646277 65.63824 64.166205 65.63824
0.09672305555555555 62.646277 65.63824 64.157397 65.63824
0.09709194444444445 62.645653 65.63824 64.157397 65.63824
0.09745666666666666 62.645653 65.63824 64.157337 65.63824
0.09815972222222222 62.635177 65.63824 64.157337 65.63824
0.09850249999999999 62.631649 65.63824 64.157337 65.63824
0.09871944444444444 62.622141 65.63824 64.157337 65.63824
0.0988325 62.617756 65.63824 64.157337 65.63824
0.09889333333333333 62.601357 65.63824 64.157337 65.63824
0.09894083333333334 62.601347 65.63824 64.157337 65.63824
0.09907972222222222 62.601295 65.63824 64.157337 65.63824
0.09911472222222222 62.601158 65.63824 64.157337 65.63824
0.09924472222222222 62.601158 65.63824 64.142022 65.63824
0.09927083333333334 62.600898 65.63824 64.142022 65.63824
0.09937944444444445 62.600799 65.63824 64.142022 65.63824
0.09965277777777778 62.600748 65.63824 64.142022 65.63824
0.10019527777777777 62.600666 65.63824 64.142022 65.63824
0.10067277777777779 62.60046 65.63824 64.142022 65.63824
0.10104611111111111 62.600131 65.63824 64.142022 65.63824
0.1017838888888889 62.599839 65.63824 64.142022 65.63824
0.10189666666666666 62.59974 65.63824 64.142022 65.63824
0.10239583333333334 62.59974 65.63824 64.141 65.63824
0.10539055555555556 62.59974 65.63824 64.140691 65.63824
0.10580722222222222 62.59974 65.63824 64.140013 65.63824
0.10621527777777778 62.59974 65.63824 64.134981 65.63824
0.10671444444444445 62.59974 65.63824 64.082351 65.63824
0.10688361111111111 62.59974 65.63824 64.080191 65.63824
0.10713111111111112 62.59974 65.63824 64.077343 65.63824
0.10743055555555556 62.590594 65.63824 64.077343 65.63824
0.10845055555555556 62.586311 65.63824 64.077343 65.63824
0.10899750000000001 62.580214 65.63824 64.077343 65.63824
0.10945305555555555 62.576336 65.63824 64.077343 65.63824
0.1099261111111111 62.576336 65.63824 64.072117 65.63824
0.11034277777777778 62.576336 65.63824 64.068676 65.63824
0.11100249999999999 62.576336 65.63824 64.068672 65.63824
0.11109361111111112 62.576335 65.63824 64.068672 65.63824
0.11318138888888889 62.576334 65.63824 64.068672 65.63824
0.11420583333333334 62.576334 65.63824 64.068564 65.63824
0.11707888888888889 62.575963 65.63824 64.068564 65.63824
0.11707888888888889 62.575963 65.63824 64.06839 65.63824
0.11708777777777778 62.575962 65.63824 64.06839 65.63824
0.11950527777777778 62.563919 65.63824 64.06839 65.63824
0.11995666666666667 62.563919 65.63824 64.067514 65.63824
0.12028638888888889 62.563919 65.63824 64.064325 65.63824
0.12144083333333333 62.563919 65.63824 64.064201 65.63824
0.1215886111111111 62.549408 65.63824 64.064201 65.63824
0.12176638888888888 62.549408 65.63824 64.055198 65.63824
0.12177944444444444 62.547628 65.63824 64.055198 65.63824
0.12234361111111111 62.547628 65.63824 64.043473 65.63824
0.12286888888888889 62.544335 65.63824 64.043473 65.63824
0.12487833333333334 62.535409 65.63824 64.043473 65.63824
0.12539916666666667 62.535409 65.63824 64.042686 65.63824
0.12609805555555556 62.535138 65.63824 64.042686 65.63824
0.12664055555555556 62.535138 65.63824 64.042518 65.63824
0.13008250000000002 62.430791 65.63824 64.042518 65.63824
0.1308463888888889 62.426261 65.63824 64.042518 65.63824
0.1312238888888889 62.36098 65.63824 64.042518 65.63824
0.13177944444444445 62.342462 65.63824 64.042518 65.63824
0.13183166666666665 62.342462 65.63824 64.042512 65.63824
0.13263444444444444 62.342404 65.63824 64.042512 65.63824
0.1333725 62.341631 65.63824 64.042512 65.63824
0.1339411111111111 62.323113 65.63824 64.042512 65.63824
0.1348088888888889 62.323113 65.63824 64.038441 65.63824
0.13539055555555557 62.323113 65.63824 64.028495 65.63824
0.13587666666666667 62.322768 65.63824 64.028495 65.63824
0.13646694444444443 62.31856 65.63824 64.028495 65.63824
0.1365363888888889 62.31766 65.63824 64.028495 65.63824
0.13819 62.31766 65.63824 64.027519 65.63824
0.13918388888888888 62.317228 65.63824 64.027519 65.63824
0.1393663888888889 62.306462 65.63824 64.027519 65.63824
0.13956166666666667 62.306213 65.63824 64.027519 65.63824
0.13958777777777778 62.306213 65.63824 64.025073 65.63824
0.1403038888888889 62.305422 65.63824 64.025073 65.63824
0.14096777777777778 62.304201 65.63824 64.025073 65.63824
0.1410286111111111 62.301174 65.63824 64.025073 65.63824
0.14157111111111112 62.298598 65.63824 64.025073 65.63824
0.1415886111111111 62.297977 65.63824 64.025073 65.63824
0.14210944444444445 62.297747 65.63824 64.025073 65.63824
0.14330277777777778 62.292615 65.63824 64.025073 65.63824
0.14355472222222224 62.270193 65.63824 64.025073 65.63824
0.14416666666666667 62.264511 65.63824 64.025073 65.63824
0.14450944444444447 62.264511 65.63824 64.025065 65.63824
0.14768222222222221 62.264068 65.63824 64.025065 65.63824
0.14787333333333336 62.264068 65.63824 64.02421 65.63824
0.14868055555555557 62.257623 65.63824 64.02421 65.63824
0.15065111111111112 62.246023 65.63824 64.02421 65.63824
0.15206166666666668 62.246023 65.63824 64.017228 65.63824
0.1525261111111111 62.245882 65.63824 64.017228 65.63824
0.15267805555555555 62.2295 65.63824 64.017228 65.63824
0.1527213888888889 62.2295 65.63824 63.981298 65.63824
0.15292972222222223 62.2294 65.63824 63.981298 65.63824
0.1532161111111111 62.2294 65.63824 63.978281 65.63824
0.15642805555555556 62.219686 65.63824 63.978281 65.63824
0.1585286111111111 62.210773 65.63824 63.978281 65.63824
0.15863722222222224 62.204411 65.63824 63.978281 65.63824
0.15894972222222223 62.204411 65.63824 63.947319 65.63824
0.15954000000000002 62.203873 65.63824 63.947319 65.63824
0.16148444444444446 62.197151 65.63824 63.947319 65.63824
0.16345472222222224 62.197151 65.63824 63.946279 65.63824
0.16444 62.197151 65.63824 63.946267 65.63824
0.16455722222222222 62.197004 65.63824 63.946267 65.63824
0.16464416666666667 62.196287 65.63824 63.946267 65.63824
0.16501722222222223 62.196287 65.63824 63.937752 65.63824
0.1662413888888889 62.176899 65.63824 63.937752 65.63824
0.16678805555555556 62.171063 65.63824 63.937752 65.63824
0.16715694444444443 62.169765 65.63824 63.937752 65.63824
0.16812944444444444 62.169765 65.63824 63.93775 65.63824
0.16903222222222222 62.169765 65.63824 63.929777 65.63824
0.16956166666666667 62.167359 65.63824 63.929777 65.63824
0.17017805555555554 62.167359 65.63824 63.929031 65.63824
0.17229166666666668 62.167316 65.63824 63.929031 65.63824
0.1726388888888889 62.167265 65.63824 63.929031 65.63824
0.17309888888888889 62.161952 65.63824 63.929031 65.63824
0.1743575 62.161952 65.63824 63.925852 65.63824
0.17439222222222223 62.159594 65.63824 63.925852 65.63824
0.17497388888888887 62.159557 65.63824 63.925852 65.63824
0.1782638888888889 62.153325 65.63824 63.925852 65.63824
0.17882805555555553 61.949464 65.63824 63.925852 65.63824
0.17943138888888888 61.949464 65.63824 63.917307 65.63824
0.18033861111111113 61.949464 65.63824 63.912908 65.63824
0.18104583333333332 61.949436 65.63824 63.912908 65.63824
0.18316833333333332 61.948755 65.63824 63.912908 65.63824
0.18646694444444442 61.94795 65.63824 63.912908 65.63824
0.18665361111111112 61.94795 65.63824 63.857676 65.63824
0.18918833333333332 61.947681 65.63824 63.857676 65.63824
0.18947472222222222 61.947618 65.63824 63.857676 65.63824
0.18958333333333333 61.944538 65.63824 63.857676 65.63824
0.19009555555555557 61.939451 65.63824 63.857676 65.63824
0.1901822222222222 61.939451 65.63824 63.857186 65.63824
0.1931336111111111 61.939451 65.63824 63.845858 65.63824
0.1934461111111111 61.934285 65.63824 63.845858 65.63824
0.19387583333333333 61.934285 65.63824 63.843564 65.63824
0.19926222222222223 61.934285 65.63824 63.843552 65.63824
0.19977416666666667 61.932603 65.63824 63.843552 65.63824
0.20037333333333335 61.925008 65.63824 63.843552 65.63824
0.20101555555555553 61.914555 65.63824 63.843552 65.63824
0.20114583333333333 61.910494 65.63824 63.843552 65.63824
0.20238277777777777 61.910494 65.63824 63.843274 65.63824
0.20288194444444443 61.910494 65.63824 63.843264 65.63824
0.20336361111111112 61.909682 65.63824 63.843264 65.63824
0.20473527777777778 61.909517 65.63824 63.843264 65.63824
0.20544694444444445 61.90907 65.63824 63.843264 65.63824
0.20555555555555555 61.90826 65.63824 63.843264 65.63824
0.2057552777777778 61.908229 65.63824 63.843264 65.63824
0.20590277777777777 61.908229 65.63824 63.843111 65.63824
0.2073177777777778 61.899208 65.63824 63.843111 65.63824
0.20779083333333334 61.886583 65.63824 63.843111 65.63824
0.20892805555555555 61.886583 65.63824 63.842764 65.63824
0.209375 61.883014 65.63824 63.842764 65.63824
0.20991305555555556 61.883014 65.63824 63.841668 65.63824
0.21013888888888888 61.883014 65.63824 63.841668 65.63824
0.21028638888888887 61.878452 65.63824 63.841668 65.63824
0.21082472222222223 61.875875 65.63824 63.841668 65.63824
0.21161888888888888 61.874049 65.63824 63.841668 65.63824
0.21302083333333333 61.873785 65.63824 63.841668 65.63824
0.2135677777777778 61.866385 65.63824 63.841668 65.63824
0.21448777777777778 61.866385 65.63824 63.84165 65.63824
0.21678805555555555 61.865347 65.63824 63.84165 65.63824
0.21783861111111114 61.865347 65.63824 63.836586 65.63824
0.21895833333333334 61.852286 65.63824 63.836586 65.63824
0.21962666666666666 61.823374 65.63824 63.836586 65.63824
0.22144083333333334 61.823075 65.63824 63.836586 65.63824
0.22290805555555557 61.823075 65.63824 63.83558 65.63824
0.22430111111111112 61.823075 65.63824 63.835575 65.63824
0.22566833333333333 61.820913 65.63824 63.835575 65.63824
0.2271572222222222 61.818951 65.63824 63.835575 65.63824
0.22726555555555555 61.817677 65.63824 63.835575 65.63824
0.22800777777777778 61.815407 65.63824 63.835575 65.63824
0.22993916666666664 61.8127 65.63824 63.835575 65.63824
0.23058583333333335 61.8127 65.63824 63.831627 65.63824
0.2319836111111111 61.811063 65.63824 63.831627 65.63824
0.2369661111111111 61.811063 65.63824 63.128212 65.63824
0.23819888888888888 61.811063 65.63824 63.128128 65.63824
0.2386111111111111 61.809791 65.63824 63.128128 65.63824
0.24022555555555555 61.809641 65.63824 63.128128 65.63824
0.241315 61.809641 65.63824 63.128071 65.63824
0.24204861111111112 61.809641 65.63824 63.124869 65.63824
0.24487416666666667 61.80962 65.63824 63.124869 65.63824
0.24709194444444443 61.80962 65.63824 63.124607 65.63824
0.2476691666666667 61.80962 65.63824 63.124478 65.63824
0.25005194444444445 61.80798 65.63824 63.124478 65.63824
0.25051222222222225 61.80798 65.63824 63.123874 65.63824
0.2505816666666667 61.802276 65.63824 63.123874 65.63824
0.25079 61.802095 65.63824 63.123874 65.63824
0.25197916666666664 61.802095 65.63824 63.122286 65.63824
0.25238722222222226 61.802095 65.63824 63.113873 65.63824
0.25414916666666665 61.801664 65.63824 63.113873 65.63824
0.25514333333333333 61.801664 65.63824 63.09061 65.63824
0.25623250000000003 61.797892 65.63824 63.09061 65.63824
0.25766500000000003 61.796974 65.63824 63.09061 65.63824
0.26034722222222223 61.796632 65.63824 63.09061 65.63824
0.2630033333333333 61.796632 65.63824 62.23184 65.63824
0.2634113888888889 61.796632 65.63824 62.231827 65.63824
0.26634972222222225 61.796632 65.63824 62.231812 65.63824
0.26947916666666666 61.794641 65.63824 62.231812 65.63824
0.2714538888888889 61.791975 65.63824 62.231812 65.63824
0.2721961111111111 61.775779 65.63824 62.231812 65.63824
0.27271249999999997 61.773382 65.63824 62.231812 65.63824
0.2746225 61.773382 65.63824 62.021219 65.63824
0.2755208333333333 61.773382 65.63824 62.020547 65.63824
0.2768272222222222 61.767002 65.63824 62.020547 65.63824
0.27732194444444447 61.76364 65.63824 62.020547 65.63824
0.27781694444444444 61.76364 65.63824 62.007249 65.63824
0.2778558333333333 61.76242 65.63824 62.007249 65.63824
0.2782247222222222 61.76242 65.63824 62.002794 65.63824
0.278355 61.74923 65.63824 62.002794 65.63824
0.27869777777777777 61.749035 65.63824 62.002794 65.63824
0.27912333333333333 61.749035 65.63824 61.997041 65.63824
0.2808202777777778 61.748515 65.63824 61.997041 65.63824
0.2813238888888889 61.748515 65.63824 61.996923 65.63824
0.2825433333333333 61.748515 65.63824 61.993556 65.63824
0.2829558333333333 61.748515 65.63824 61.970364 65.63824
0.28335944444444444 61.748515 65.63824 61.969781 65.63824
0.28636277777777774 61.748515 65.63824 61.967428 65.63824
0.2868488888888889 61.748515 65.63824 61.958675 65.63824
0.2876736111111111 61.748507 65.63824 61.958675 65.63824
0.28774750000000004 61.748507 65.63824 61.95848 65.63824
0.28896694444444443 61.748507 65.63824 61.948188 65.63824
0.29213527777777776 61.748507 65.63824 61.93104 65.63824
0.29310749999999997 61.748507 65.63824 61.928017 65.63824
0.2940669444444445 61.747608 65.63824 61.928017 65.63824
0.2951388888888889 61.747608 65.63824 61.885817 65.63824
0.2953558333333333 61.711163 65.63824 61.885817 65.63824
0.2965363888888889 61.71111 65.63824 61.885817 65.63824
0.29781694444444445 61.702521 65.63824 61.885817 65.63824
0.2978211111111111 61.702521 65.63824 61.885697 65.63824
0.298125 61.701201 65.63824 61.885697 65.63824
0.2988975 61.693014 65.63824 61.885697 65.63824
0.3010591666666667 61.684334 65.63824 61.885697 65.63824
0.30146694444444444 61.671122 65.63824 61.885697 65.63824
0.3030947222222222 61.671122 65.63824 61.881017 65.63824
0.30439666666666665 61.671122 65.63824 61.876969 65.63824
0.3071527777777778 61.671122 65.63824 61.876938 65.63824
0.3102344444444445 61.671122 65.63824 61.876486 65.63824
0.31210499999999997 61.670934 65.63824 61.876486 65.63824
0.3122655555555555 61.670934 65.63824 61.876402 65.63824
0.3129383333333333 61.670696 65.63824 61.876402 65.63824
0.3133377777777778 61.670691 65.63824 61.876402 65.63824
0.31631499999999996 61.670691 65.63824 61.876336 65.63824
0.31666666666666665 61.664067 65.63824 61.876336 65.63824
0.3179383333333333 61.664067 65.63824 61.870973 65.63824
0.320855 61.664067 65.63824 61.870913 65.63824
0.32227416666666664 61.663993 65.63824 61.870913 65.63824
0.3231772222222222 61.653982 65.63824 61.870913 65.63824
0.3233288888888889 61.652431 65.63824 61.870913 65.63824
0.3235763888888889 61.651406 65.63824 61.870913 65.63824
0.32384555555555555 61.650814 65.63824 61.870913 65.63824
0.32385416666666667 61.650814 65.63824 61.869803 65.63824
0.3238758333333333 61.649323 65.63824 61.869803 65.63824
0.32404083333333333 61.648481 65.63824 61.869803 65.63824
0.3244661111111111 61.64693 65.63824 61.869803 65.63824
0.32658861111111115 61.646892 65.63824 61.869803 65.63824
0.32903194444444445 61.646727 65.63824 61.869803 65.63824
0.32948333333333335 61.64545 65.63824 61.869803 65.63824
0.32983944444444446 61.644974 65.63824 61.869803 65.63824
0.3309852777777778 61.644974 65.63824 61.847206 65.63824
0.3317794444444444 61.643074 65.63824 61.847206 65.63824
0.3339975 61.634202 65.63824 61.847206 65.63824
0.3349608333333333 61.632759 65.63824 61.847206 65.63824
0.3360025 61.632157 65.63824 61.847206 65.63824
0.3360677777777778 61.631793 65.63824 61.847206 65.63824
0.33661444444444444 61.628865 65.63824 61.847206 65.63824
0.3367275 61.627704 65.63824 61.847206 65.63824
0.3369183333333333 61.625428 65.63824 61.847206 65.63824
0.33733944444444447 61.625315 65.63824 61.847206 65.63824
0.3374566666666667 61.624126 65.63824 61.847206 65.63824
0.33917111111111115 61.624126 65.63824 61.843272 65.63824
0.34442694444444444 61.624126 65.63824 61.84327 65.63824
0.3451605555555555 61.624126 65.63824 61.842913 65.63824
0.34572916666666664 61.624072 65.63824 61.842913 65.63824
0.34694444444444444 61.623391 65.63824 61.842913 65.63824
0.35107638888888887 61.622656 65.63824 61.842913 65.63824
0.3511066666666666 61.622347 65.63824 61.842913 65.63824
0.3513063888888889 61.622347 65.63824 61.842176 65.63824
0.3539975 61.620962 65.63824 61.842176 65.63824
0.35473083333333333 61.620743 65.63824 61.842176 65.63824
0.35492194444444447 61.617442 65.63824 61.842176 65.63824
0.3572136111111111 61.617442 65.63824 61.833348 65.63824
0.3576258333333333 61.617442 65.63824 61.797376 65.63824
0.36019972222222224 61.616838 65.63824 61.797376 65.63824
0.36119777777777773 61.616824 65.63824 61.797376 65.63824
0.36159722222222224 61.616824 65.63824 61.787309 65.63824
0.3627127777777778 61.616519 65.63824 61.787309 65.63824
0.36322055555555555 61.616519 65.63824 61.764526 65.63824
0.3640147222222222 61.616432 65.63824 61.764526 65.63824
0.3662933333333333 61.616432 65.63824 61.764294 65.63824
0.3687327777777778 61.616406 65.63824 61.764294 65.63824
0.36874555555555555 61.614071 65.63824 61.764294 65.63824
0.3692622222222222 61.613152 65.63824 61.764294 65.63824
0.3699436111111111 61.613152 65.63824 61.762573 65.63824
0.3705163888888889 61.613152 65.63824 61.756042 65.63824
0.3712283333333333 61.613152 65.63824 61.756042 65.63824
0.3722525 61.612516 65.63824 61.756042 65.63824
0.37257805555555557 61.611364 65.63824 61.756042 65.63824
0.3743011111111111 61.605801 65.63824 61.756042 65.63824
0.3750391666666667 61.605764 65.63824 61.756042 65.63824
0.37535583333333333 61.603352 65.63824 61.756042 65.63824
0.3759375 61.603352 65.63824 61.752631 65.63824
0.3760894444444445 61.603341 65.63824 61.752631 65.63824
0.3777038888888889 61.5397 65.63824 61.752631 65.63824
0.38014749999999997 61.5397 65.63824 61.738268 65.63824
0.38072055555555556 61.5397 65.63824 61.737966 65.63824
0.3811283333333333 61.5397 65.63824 61.737331 65.63824
0.38396694444444446 61.5397 65.63824 61.736399 65.63824
0.38414055555555554 61.5397 65.63824 61.73296 65.63824
0.3844661111111111 61.5397 65.63824 61.71772 65.63824
0.3849738888888889 61.531915 65.63824 61.71772 65.63824
0.3874827777777778 61.531816 65.63824 61.71772 65.63824
0.38883666666666666 61.531816 65.63824 61.717572 65.63824
0.39212222222222226 61.531815 65.63824 61.717572 65.63824
0.3929991666666667 61.527926 65.63824 61.717572 65.63824
0.3935372222222222 61.525606 65.63824 61.717572 65.63824
0.39415805555555555 61.522645 65.63824 61.717572 65.63824
0.3945616666666667 61.521435 65.63824 61.717572 65.63824
0.39512583333333334 61.520869 65.63824 61.717572 65.63824
0.39554694444444444 61.520869 65.63824 61.701961 65.63824
0.3955727777777778 61.518151 65.63824 61.701961 65.63824
0.3984244444444444 61.518151 65.63824 61.70175 65.63824
0.39920583333333337 61.504085 65.63824 61.70175 65.63824
0.40475249999999996 61.504085 65.63824 61.699761 65.63824
0.4051561111111111 61.504085 65.63824 61.694401 65.63824
0.40630638888888887 61.498863 65.63824 61.694401 65.63824
0.40860250000000004 61.496491 65.63824 61.694401 65.63824
0.4089061111111111 61.495292 65.63824 61.694401 65.63824
0.40988722222222224 61.494234 65.63824 61.694401 65.63824
0.4103602777777778 61.489288 65.63824 61.694401 65.63824
0.41124555555555553 61.488413 65.63824 61.694401 65.63824
0.4120963888888889 61.488366 65.63824 61.694401 65.63824
0.4122091666666667 61.488366 65.63824 61.680003 65.63824
0.41358944444444445 61.488366 65.63824 61.679835 65.63824
0.41407972222222217 61.488366 65.63824 61.660886 65.63824
0.4141013888888889 61.488266 65.63824 61.660886 65.63824
0.4165147222222222 61.488266 65.63824 61.66037 65.63824
0.42038194444444443 61.488218 65.63824 61.66037 65.63824
0.420625 61.487943 65.63824 61.66037 65.63824
0.42082027777777775 61.486075 65.63824 61.66037 65.63824
0.4229688888888889 61.486073 65.63824 61.66037 65.63824
0.4236372222222222 61.486073 65.63824 61.643919 65.63824
0.4253558333333333 61.484084 65.63824 61.643919 65.63824
0.4255425 61.483628 65.63824 61.643919 65.63824
0.42671 61.483628 65.63824 61.643867 65.63824
0.42711805555555554 61.483628 65.63824 61.638248 65.63824
0.4276780555555556 61.483382 65.63824 61.638248 65.63824
0.4287022222222222 61.482962 65.63824 61.638248 65.63824
0.4300477777777778 61.482962 65.63824 61.636828 65.63824
0.4309288888888889 61.482926 65.63824 61.636828 65.63824
0.4311283333333333 61.479822 65.63824 61.636828 65.63824
0.43198777777777775 61.475947 65.63824 61.636828 65.63824
0.43350249999999996 61.47267 65.63824 61.636828 65.63824
0.4340408333333333 61.472284 65.63824 61.636828 65.63824
0.43408416666666666 61.467735 65.63824 61.636828 65.63824
0.43613722222222223 61.467652 65.63824 61.636828 65.63824
0.43822055555555556 61.467652 65.63824 61.632351 65.63824
0.4390408333333333 61.45403 65.63824 61.632351 65.63824
0.4462672222222222 61.45403 65.63824 61.595067 65.63824
0.44675777777777775 61.45403 65.63824 61.594992 65.63824
0.4486155555555556 61.453904 65.63824 61.594992 65.63824
0.44878027777777774 61.453904 65.63824 61.59495 65.63824
0.453915 61.452809 65.63824 61.59495 65.63824
0.4566883333333333 61.452809 65.63824 61.594056 65.63824
0.45674916666666665 61.452793 65.63824 61.594056 65.63824
0.4592361111111111 61.452766 65.63824 61.594056 65.63824
0.4604080555555556 61.452766 65.63824 61.593756 65.63824
0.46089416666666666 61.452766 65.63824 61.591266 65.63824
0.4633983333333333 61.452766 65.63824 61.584066 65.63824
0.46348527777777776 61.451829 65.63824 61.584066 65.63824
0.46498694444444444 61.450876 65.63824 61.584066 65.63824
0.46543388888888887 61.450867 65.63824 61.584066 65.63824
0.46554249999999997 61.450806 65.63824 61.584066 65.63824
0.4659547222222222 61.450695 65.63824 61.584066 65.63824
0.46609805555555556 61.450677 65.63824 61.584066 65.63824
0.4664627777777778 61.450677 65.63824 61.581817 65.63824
0.4667969444444445 61.449974 65.63824 61.581817 65.63824
0.46707027777777776 61.44996 65.63824 61.581817 65.63824
0.46791666666666665 61.448739 65.63824 61.581817 65.63824
0.469045 61.448431 65.63824 61.581817 65.63824
0.4694011111111111 61.444521 65.63824 61.581817 65.63824
0.4695225 61.444441 65.63824 61.581817 65.63824
0.46971777777777773 61.443607 65.63824 61.581817 65.63824
0.4698525 61.443607 65.63824 61.581177 65.63824
0.4714627777777778 61.44147 65.63824 61.581177 65.63824
0.4727647222222222 61.44147 65.63824 61.555572 65.63824
0.4730252777777778 61.440687 65.63824 61.555572 65.63824
0.4731683333333333 61.440687 65.63824 61.555492 65.63824
0.4737369444444444 61.440687 65.63824 61.554608 65.63824
0.47434472222222224 61.440122 65.63824 61.554608 65.63824
0.4777386111111111 61.440116 65.63824 61.554608 65.63824
0.47879777777777777 61.438312 65.63824 61.554608 65.63824
0.4814061111111111 61.437533 65.63824 61.554608 65.63824
0.48234361111111107 61.437533 65.63824 61.554566 65.63824
0.483355 61.437415 65.63824 61.554566 65.63824
0.4839627777777778 61.434626 65.63824 61.554566 65.63824
0.4854644444444445 61.425784 65.63824 61.554566 65.63824
0.48668388888888886 61.425784 65.63824 61.545822 65.63824
0.48961805555555554 61.425712 65.63824 61.545822 65.63824
0.4909938888888889 61.422039 65.63824 61.545822 65.63824
0.4911936111111111 61.422039 65.63824 61.534428 65.63824
0.4913325 61.413205 65.63824 61.534428 65.63824
0.49367194444444445 61.412308 65.63824 61.534428 65.63824
0.4940408333333333 61.411995 65.63824 61.534428 65.63824
0.4941711111111111 61.411995 65.63824 61.517994 65.63824
0.49496527777777777 61.411734 65.63824 61.517994 65.63824
0.49698777777777775 61.411734 65.63824 61.517984 65.63824
0.498915 61.411 65.63824 61.517984 65.63824
0.4996483333333333 61.411 65.63824 61.517966 65.63824
0.5000261111111112 61.408457 65.63824 61.517966 65.63824
0.5018836111111111 61.408304 65.63824 61.517966 65.63824
0.5023263888888889 61.404208 65.63824 61.517966 65.63824
0.5024652777777778 61.403595 65.63824 61.517966 65.63824
0.5048177777777778 61.400307 65.63824 61.517966 65.63824
0.5053863888888889 61.400082 65.63824 61.517966 65.63824
0.5067361111111112 61.400082 65.63824 61.51563 65.63824
0.5097916666666666 61.400082 65.63824 61.51472 65.63824
0.5129469444444444 61.399638 65.63824 61.51472 65.63824
0.5135547222222222 61.398545 65.63824 61.51472 65.63824
0.5136502777777778 61.398545 65.63824 61.51448 65.63824
0.5137283333333333 61.396963 65.63824 61.51448 65.63824
0.5140927777777777 61.39669 65.63824 61.51448 65.63824
0.5146916666666667 61.396646 65.63824 61.51448 65.63824
0.5166405555555555 61.396646 65.63824 61.513742 65.63824
0.5183897222222222 61.391979 65.63824 61.513742 65.63824
0.5186241666666667 61.391968 65.63824 61.513742 65.63824
0.5239366666666667 61.391375 65.63824 61.513742 65.63824
0.5257377777777777 61.391003 65.63824 61.513742 65.63824
0.5259416666666666 61.388825 65.63824 61.513742 65.63824
0.5260547222222223 61.38879 65.63824 61.513742 65.63824
0.5274477777777777 61.388695 65.63824 61.513742 65.63824
0.5286372222222222 61.388356 65.63824 61.513742 65.63824
0.5290363888888888 61.385217 65.63824 61.513742 65.63824
0.5290625 61.385217 65.63824 61.51307 65.63824
0.530625 61.385046 65.63824 61.51307 65.63824
0.5312066666666667 61.385045 65.63824 61.51307 65.63824
0.5367880555555555 61.385045 65.63824 61.512356 65.63824
0.5372222222222223 61.3823 65.63824 61.512356 65.63824
0.5375172222222222 61.3823 65.63824 61.512138 65.63824
0.5377561111111111 61.379783 65.63824 61.512138 65.63824
0.5378775 61.379324 65.63824 61.512138 65.63824
0.5400694444444445 61.379126 65.63824 61.512138 65.63824
0.5438713888888889 61.379126 65.63824 61.509744 65.63824
0.5448088888888889 61.379119 65.63824 61.509744 65.63824
0.5458811111111112 61.379119 65.63824 61.50974 65.63824
0.5484808333333333 61.379111 65.63824 61.50974 65.63824
0.5488672222222223 61.379111 65.63824 61.504377 65.63824
0.5518272222222222 61.37903 65.63824 61.504377 65.63824
0.5541580555555555 61.37788 65.63824 61.504377 65.63824
0.5550738888888889 61.374492 65.63824 61.504377 65.63824
0.5566361111111111 61.374492 65.63824 61.504377 65.63824
0.5596180555555555 61.374105 65.63824 61.504377 65.63824
0.5626780555555556 61.373721 65.63824 61.504377 65.63824
0.5630686111111112 61.372502 65.63824 61.504377 65.63824
0.5652691666666667 61.372415 65.63824 61.504377 65.63824
0.5655902777777778 61.372277 65.63824 61.504377 65.63824
0.5662022222222222 61.370179 65.63824 61.504377 65.63824
0.5665669444444444 61.369734 65.63824 61.504377 65.63824
0.5669313888888888 61.369575 65.63824 61.504377 65.63824
0.5672177777777777 61.369053 65.63824 61.504377 65.63824
0.5748263888888889 61.342785 65.63824 61.504377 65.63824
0.5753169444444445 61.342785 65.63824 61.504183 65.63824
0.5755425 61.340527 65.63824 61.504183 65.63824
0.5774002777777778 61.327228 65.63824 61.504183 65.63824
0.5778688888888889 61.323277 65.63824 61.504183 65.63824
0.5806291666666666 61.322765 65.63824 61.504183 65.63824
0.5809547222222222 61.322511 65.63824 61.504183 65.63824
0.5821352777777777 61.322485 65.63824 61.504183 65.63824
0.5839624999999999 61.322482 65.63824 61.504183 65.63824
0.5892186111111111 61.322482 65.63824 61.503516 65.63824
0.5901822222222222 61.322453 65.63824 61.503516 65.63824
0.5902169444444444 61.316059 65.63824 61.503516 65.63824
0.5954644444444445 61.315783 65.63824 61.503516 65.63824
0.5990538888888889 61.314548 65.63824 61.503516 65.63824
0.6058072222222222 61.314548 65.63824 61.502503 65.63824
0.6071441666666667 61.313824 65.63824 61.502503 65.63824
0.6077430555555555 61.311265 65.63824 61.502503 65.63824
0.6086936111111111 61.3102 65.63824 61.502503 65.63824
0.6125825 61.309367 65.63824 61.502503 65.63824
0.6192577777777778 61.309367 65.63824 61.495343 65.63824
0.6327777777777778 61.308332 65.63824 61.495343 65.63824
0.6375780555555556 61.3074 65.63824 61.495343 65.63824
0.6400261111111111 61.3074 65.63824 61.494548 65.63824
0.6438672222222223 61.305722 65.63824 61.494548 65.63824
0.6442491666666667 61.305313 65.63824 61.494548 65.63824
0.6443663888888889 61.304039 65.63824 61.494548 65.63824
0.6482941666666666 61.30299 65.63824 61.494548 65.63824
0.6488238888888889 61.302283 65.63824 61.494548 65.63824
0.6493447222222223 61.301573 65.63824 61.494548 65.63824
0.6495311111111111 61.298959 65.63824 61.494548 65.63824
0.6500216666666666 61.297393 65.63824 61.494548 65.63824
0.6512022222222222 61.295593 65.63824 61.494548 65.63824
0.6519141666666667 61.295186 65.63824 61.494548 65.63824
0.6533680555555555 61.295141 65.63824 61.494548 65.63824
0.6550347222222223 61.294507 65.63824 61.494548 65.63824
0.6581336111111111 61.294507 65.63824 61.491316 65.63824
0.6646916666666667 61.288603 65.63824 61.491316 65.63824
0.6689975 61.285677 65.63824 61.491316 65.63824
0.6698655555555556 61.282369 65.63824 61.491316 65.63824
0.6714669444444444 61.282369 65.63824 61.491204 65.63824
0.6724261111111111 61.282369 65.63824 61.491204 65.63824
0.674375 61.281028 65.63824 61.491204 65.63824
0.6749608333333333 61.280971 65.63824 61.491204 65.63824
0.6833766666666666 61.280924 65.63824 61.491204 65.63824
0.6889322222222222 61.280093 65.63824 61.491204 65.63824
0.6893705555555555 61.279706 65.63824 61.491204 65.63824
0.6895094444444444 61.279145 65.63824 61.491204 65.63824
0.6899477777777777 61.279145 65.63824 61.486385 65.63824
0.6905469444444444 61.272933 65.63824 61.486385 65.63824
0.69375 61.270316 65.63824 61.486385 65.63824
0.6939497222222223 61.270315 65.63824 61.486385 65.63824
0.6966233333333334 61.264381 65.63824 61.486385 65.63824
0.69681 61.261285 65.63824 61.486385 65.63824
0.7013411111111111 61.261245 65.63824 61.486385 65.63824
0.7018402777777778 61.260095 65.63824 61.486385 65.63824
0.7024436111111111 61.260048 65.63824 61.486385 65.63824
0.7036372222222222 61.260048 65.63824 61.486311 65.63824
0.7081336111111111 61.257125 65.63824 61.486311 65.63824
0.7088019444444444 61.255877 65.63824 61.486311 65.63824
0.7097611111111111 61.255274 65.63824 61.486311 65.63824
0.7119444444444445 61.255042 65.63824 61.486311 65.63824
0.7170052777777778 61.255042 65.63824 61.477521 65.63824
0.7188586111111112 61.251334 65.63824 61.477521 65.63824
0.7190494444444444 61.249855 65.63824 61.477521 65.63824
0.719383611111111 61.242943 65.63824 61.477521 65.63824
0.7195833333333334 61.241463 65.63824 61.477521 65.63824
0.7217969444444444 61.241106 65.63824 61.477521 65.63824
0.7221919444444445 61.240033 65.63824 61.477521 65.63824
0.7222830555555556 61.23762 65.63824 61.477521 65.63824
0.7231769444444445 61.237492 65.63824 61.477521 65.63824
0.7243533333333333 61.236216 65.63824 61.477521 65.63824
0.7245355555555556 61.236101 65.63824 61.477521 65.63824
0.7288063888888889 61.234657 65.63824 61.477521 65.63824
0.7350302777777777 61.233325 65.63824 61.477521 65.63824
0.7352733333333333 61.232611 65.63824 61.477521 65.63824
0.7359852777777778 61.232016 65.63824 61.477521 65.63824
0.7362586111111111 61.226209 65.63824 61.477521 65.63824
0.7394488888888889 61.226209 65.63824 61.477476 65.63824
0.7451344444444444 61.224657 65.63824 61.477476 65.63824
0.7455686111111112 61.224619 65.63824 61.477476 65.63824
0.7460416666666667 61.224298 65.63824 61.477476 65.63824
0.7535461111111111 61.224298 65.63824 61.476933 65.63824
0.7596572222222222 61.223609 65.63824 61.476933 65.63824
0.7597700000000001 61.223106 65.63824 61.476933 65.63824
0.7602777777777778 61.222687 65.63824 61.476933 65.63824
0.7602822222222222 61.221041 65.63824 61.476933 65.63824
0.7634983333333334 61.220876 65.63824 61.476933 65.63824
0.7641838888888889 61.220876 65.63824 61.475995 65.63824
0.76852 61.213698 65.63824 61.475995 65.63824
0.7693619444444444 61.207738 65.63824 61.475995 65.63824
0.7713108333333334 61.20588 65.63824 61.475995 65.63824
0.7717186111111111 61.204038 65.63824 61.475995 65.63824
0.7718705555555555 61.202076 65.63824 61.475995 65.63824
0.771875 61.199118 65.63824 61.475995 65.63824
0.7721961111111111 61.199076 65.63824 61.475995 65.63824
0.7726691666666666 61.198413 65.63824 61.475995 65.63824
0.7730686111111111 61.19837 65.63824 61.475995 65.63824
0.7731772222222223 61.188441 65.63824 61.475995 65.63824
0.7737847222222223 61.185836 65.63824 61.475995 65.63824
0.7779338888888888 61.184248 65.63824 61.475995 65.63824
0.7800866666666666 61.184214 65.63824 61.475995 65.63824
0.7816711111111111 61.184214 65.63824 61.475207 65.63824
0.7822091666666666 61.178921 65.63824 61.475207 65.63824
0.7860330555555556 61.177502 65.63824 61.475207 65.63824
0.7863758333333333 61.176273 65.63824 61.475207 65.63824
0.7870225 61.175811 65.63824 61.475207 65.63824
0.7889191666666666 61.170845 65.63824 61.475207 65.63824
0.7895138888888888 61.163352 65.63824 61.475207 65.63824
0.7901213888888888 61.163038 65.63824 61.475207 65.63824
0.7914497222222222 61.160787 65.63824 61.475207 65.63824
0.7915277777777778 61.160785 65.63824 61.475207 65.63824
0.7916797222222223 61.15672 65.63824 61.475207 65.63824
0.7933247222222223 61.156685 65.63824 61.475207 65.63824
0.7936719444444444 61.155396 65.63824 61.475207 65.63824
0.7983072222222222 61.153444 65.63824 61.475207 65.63824
0.7988108333333334 61.153336 65.63824 61.475207 65.63824
0.7988672222222223 61.153331 65.63824 61.475207 65.63824
0.8021136111111111 61.150612 65.63824 61.475207 65.63824
0.8034852777777778 61.148677 65.63824 61.475207 65.63824
0.8039713888888889 61.148504 65.63824 61.475207 65.63824
0.8078863888888889 61.148504 65.63824 61.474967 65.63824
0.8099697222222222 61.14849 65.63824 61.474967 65.63824
0.8109938888888889 61.148126 65.63824 61.474967 65.63824
0.8111805555555556 61.147962 65.63824 61.474967 65.63824
0.8134808333333333 61.146858 65.63824 61.474967 65.63824
0.8174783333333333 61.146442 65.63824 61.474967 65.63824
0.8198697222222222 61.146437 65.63824 61.474967 65.63824
0.8207291666666666 61.146431 65.63824 61.474967 65.63824
0.8247091666666666 61.146431 65.63824 61.469161 65.63824
0.8256466666666666 61.141069 65.63824 61.469161 65.63824
0.8273566666666666 61.140012 65.63824 61.469161 65.63824
0.8286502777777778 61.138803 65.63824 61.469161 65.63824
0.8309419444444445 61.138803 65.63824 61.464662 65.63824
0.8341838888888888 61.138803 65.63824 61.46426 65.63824
0.8380163888888889 61.131323 65.63824 61.46426 65.63824
0.8392663888888888 61.130947 65.63824 61.46426 65.63824
0.8396744444444444 61.130296 65.63824 61.46426 65.63824
0.8405816666666667 61.130296 65.63824 61.439624 65.63824
0.8417533333333334 61.126357 65.63824 61.439624 65.63824
0.8418663888888889 61.126217 65.63824 61.439624 65.63824
0.8425477777777778 61.126217 65.63824 61.439475 65.63824
0.8426908333333333 61.125805 65.63824 61.439475 65.63824
0.8431205555555555 61.125805 65.63824 61.437627 65.63824
0.8453125 61.123231 65.63824 61.437627 65.63824
0.8481294444444445 61.121334 65.63824 61.437627 65.63824
0.8495311111111111 61.121334 65.63824 61.437066 65.63824
0.8548394444444445 61.120978 65.63824 61.437066 65.63824
0.8559852777777778 61.119953 65.63824 61.437066 65.63824
0.85625 61.119953 65.63824 61.431507 65.63824
0.8569747222222222 61.1198 65.63824 61.431507 65.63824
0.8598177777777778 61.1198 65.63824 61.430987 65.63824
0.8606858333333334 61.119606 65.63824 61.430987 65.63824
0.8612847222222222 61.119579 65.63824 61.430987 65.63824
0.8616102777777778 61.115322 65.63824 61.430987 65.63824
0.8633375 61.114656 65.63824 61.430987 65.63824
0.8657855555555556 61.110562 65.63824 61.430987 65.63824
0.8663974999999999 61.110502 65.63824 61.430987 65.63824
0.8666580555555555 61.109241 65.63824 61.430987 65.63824
0.8669488888888889 61.105879 65.63824 61.430987 65.63824
0.8672961111111112 61.092383 65.63824 61.430987 65.63824
0.8757333333333333 61.082171 65.63824 61.430987 65.63824
0.8778297222222222 61.081124 65.63824 61.430987 65.63824
0.8789105555555555 61.080849 65.63824 61.430987 65.63824
0.8794227777777778 61.080807 65.63824 61.430987 65.63824
0.8796222222222222 61.080082 65.63824 61.430987 65.63824
0.8804558333333333 61.080082 65.63824 61.429041 65.63824
0.8809505555555556 61.080082 65.63824 61.429008 65.63824
0.8815625 61.079885 65.63824 61.429008 65.63824
0.8841102777777777 61.079885 65.63824 61.423578 65.63824
0.8841580555555556 61.079844 65.63824 61.423578 65.63824
0.8865625 61.079463 65.63824 61.423578 65.63824
0.8868230555555556 61.068419 65.63824 61.423578 65.63824
0.8880077777777777 61.068419 65.63824 61.423508 65.63824
0.8889844444444445 61.068419 65.63824 61.423351 65.63824
0.8893836111111111 61.067003 65.63824 61.423351 65.63824
0.8900694444444445 61.067003 64.073503 61.423351 65.63824
0.8941711111111111 61.067003 64.073503 61.414411 65.63824
0.8972525 61.067003 64.073503 61.412049 65.63824
0.897665 61.067003 64.073503 61.411897 65.63824
0.8977516666666666 61.067003 64.073503 61.410639 65.63824
0.9044922222222223 61.067003 64.073503 61.3912 65.63824
0.9058725 61.06689 64.073503 61.3912 65.63824
0.9059505555555556 61.054741 64.073503 61.3912 65.63824
0.9070963888888889 61.054741 64.073503 61.391093 65.63824
0.909071111111111 61.0544 64.073503 61.391093 65.63824
0.9097916666666667 61.054259 64.073503 61.391093 65.63824
0.9114191666666667 61.054153 64.073503 61.391093 65.63824
0.911875 61.054137 64.073503 61.391093 65.63824
0.91306 61.053682 64.073503 61.391093 65.63824
0.9136719444444444 61.052749 64.073503 61.391093 65.63824
0.915855 61.052749 64.073503 61.315998 65.63824
0.9161025 61.052749 64.073503 61.314697 65.63824
0.9165841666666666 61.052749 64.073503 61.31468 65.63824
0.9168227777777778 61.052749 64.073503 61.304836 65.63824
0.9171441666666666 61.052749 64.073503 61.293564 65.63824
0.9207855555555555 61.052727 64.073503 61.293564 65.63824
0.9242275 61.052727 64.073503 61.292606 65.63824
0.9263758333333333 61.052727 64.073503 61.290402 65.63824
0.9271744444444444 61.052727 64.073503 61.28997 65.63824
0.9274436111111111 61.051593 64.073503 61.28997 65.63824
0.9277299999999999 61.051053 64.073503 61.28997 65.63824
0.9282986111111111 61.050507 64.073503 61.28997 65.63824
0.9297222222222222 61.050507 64.073503 61.289098 65.63824
0.9308072222222222 61.044565 64.073503 61.289098 65.63824
0.9317925 61.044565 64.073503 61.28751 65.63824
0.9322786111111111 61.044565 64.073503 61.266832 65.63824
0.9331597222222222 61.044565 64.073503 61.266418 65.63824
0.9361025000000001 61.044491 64.073503 61.266418 65.63824
0.9363455555555555 61.044491 64.073503 61.266354 65.63824
0.9369791666666667 61.044491 64.073503 61.259905 65.63824
0.9372872222222222 61.043874 64.073503 61.259905 65.63824
0.9379905555555555 61.042412 64.073503 61.259905 65.63824
0.939605 61.042412 64.073503 61.259033 65.63824
0.9428991666666666 61.042333 64.073503 61.259033 65.63824
0.942968888888889 61.04006 64.073503 61.259033 65.63824
0.9460069444444444 61.040014 64.073503 61.259033 65.63824
0.9474219444444445 61.040014 64.073503 61.257213 65.63824
0.9497352777777778 61.040014 64.073503 61.257128 65.63824
0.9525130555555555 61.040014 64.073503 61.252301 65.63824
0.9553819444444445 61.040014 64.073503 61.251576 65.63824
0.9576952777777777 61.040014 64.073503 61.25061 65.63824
0.9584938888888889 61.040014 64.073503 61.250535 65.63824
0.9594530555555555 61.040014 64.073503 61.250515 65.63824
0.9596875 61.0396 64.073503 61.250515 65.63824
0.9597961111111112 61.039502 64.073503 61.250515 65.63824
0.9635894444444445 61.039502 64.073503 61.249959 65.63824
0.9663713888888888 61.039502 64.073503 61.249859 65.63824
0.9670963888888889 61.039502 64.073503 61.242481 65.63824
0.9679036111111111 61.039232 64.073503 61.242481 65.63824
0.9680469444444445 61.039198 64.073503 61.242481 65.63824
0.9683116666666667 61.039013 64.073503 61.242481 65.63824
0.9690408333333334 61.03867 64.073503 61.242481 65.63824
0.9702213888888889 61.038152 64.073503 61.242481 65.63824
0.9714497222222223 61.037891 64.073503 61.242481 65.63824
0.9740102777777777 61.037891 64.073503 61.241797 65.63824
0.9757594444444444 61.037815 64.073503 61.241797 65.63824
0.9779947222222222 61.037815 64.073503 61.24095 65.63824
0.9811719444444444 61.033847 64.073503 61.24095 65.63824
0.9818011111111111 61.03383 64.073503 61.24095 65.63824
0.9843880555555555 61.033782 64.073503 61.24095 65.63824
0.9845919444444444 61.033782 64.073503 61.24027 65.63824
0.9853080555555556 61.033782 64.073503 61.237593 65.63824
0.9862369444444444 61.032988 64.073503 61.237593 65.63824
0.9876997222222222 61.032988 64.073503 61.235872 65.63824
0.9887413888888889 61.032988 64.073503 61.227501 65.63824
0.9902561111111111 61.032988 64.073503 61.223942 65.63824
0.9905122222222222 61.026512 64.073503 61.223942 65.63824
0.9930338888888889 61.020078 64.073503 61.223942 65.63824
0.9940061111111111 61.020078 64.073503 61.223852 65.63824
0.9951083333333333 61.016837 64.073503 61.223852 65.63824
0.9962891666666667 61.015409 64.073503 61.223852 65.63824
0.9975130555555556 61.015409 64.073503 61.22374 65.63824
0.9982422222222223 61.014356 64.073503 61.22374 65.63824
0.9998436111111111 61.014354 64.073503 61.22374 65.63824
1.000099722222222 61.014344 64.073503 61.22374 65.63824
1.0003472222222223 61.014328 64.073503 61.22374 65.63824
1.0005380555555554 61.014328 64.073503 61.223724 65.63824
1.0010025 61.011139 64.073503 61.223724 65.63824
1.0011630555555555 61.011137 64.073503 61.223724 65.63824
1.001258611111111 61.011137 64.073503 61.221953 65.63824
1.0057205555555555 61.011137 64.073503 61.221902 65.63824
1.00681 61.010933 64.073503 61.221902 65.63824
1.0070138888888889 61.010831 64.073503 61.221902 65.63824
1.0071830555555554 61.010235 64.073503 61.221902 65.63824
1.0100172222222221 61.010235 64.073503 61.219016 65.63824
1.0103125 61.010029 64.073503 61.219016 65.63824
1.0169358333333334 61.010029 64.073503 61.218888 65.63824
1.0187152777777777 61.008862 64.073503 61.218888 65.63824
1.0206033333333333 61.008862 64.073503 61.218179 65.63824
1.0209244444444445 61.008862 64.073503 61.204926 65.63824
1.0214844444444444 61.008862 64.073503 61.204326 65.63824
1.0219616666666667 61.003454 64.073503 61.204326 65.63824
1.0242447222222222 60.998321 64.073503 61.204326 65.63824
1.0243533333333334 60.998321 64.073503 61.204154 65.63824
1.0248308333333334 60.998321 64.073503 61.20407 65.63824
1.0271961111111112 60.99832 64.073503 61.20407 65.63824
1.0286719444444445 60.998319 64.073503 61.20407 65.63824
1.0305641666666667 60.99609 64.073503 61.20407 65.63824
1.0326086111111112 60.988823 64.073503 61.20407 65.63824
1.0328644444444444 60.988823 64.073503 61.202706 65.63824
1.0334244444444445 60.988823 64.073503 61.199549 65.63824
1.0363758333333333 60.988823 64.073503 61.194738 65.63824
1.0368533333333334 60.988823 64.073503 61.194101 65.63824
1.0398697222222222 60.988396 64.073503 61.194101 65.63824
1.0400694444444445 60.987523 64.073503 61.194101 65.63824
1.0419877777777777 60.97554 64.073503 61.194101 65.63824
1.0432422222222222 60.975463 64.073503 61.194101 65.63824
1.0439583333333333 60.975463 64.073503 61.191157 65.63824
1.0493619444444444 60.974543 64.073503 61.191157 65.63824
1.0494963888888889 60.972413 64.073503 61.191157 65.63824
1.0499219444444445 60.972413 64.073503 61.19008 65.63824
1.050056388888889 60.972273 64.073503 61.19008 65.63824
1.05069 60.971774 64.073503 61.19008 65.63824
1.0557291666666666 60.971774 64.073503 61.169969 65.63824
1.0600261111111111 60.971511 64.073503 61.169969 65.63824
1.0607336111111112 60.971511 64.073503 61.169363 65.63824
1.0622569444444445 60.971497 64.073503 61.169363 65.63824
1.0641405555555556 60.968555 64.073503 61.169363 65.63824
1.0642361111111112 60.968555 64.073503 61.169079 65.63824
1.064778611111111 60.967204 64.073503 61.169079 65.63824
1.0652733333333333 60.964317 64.073503 61.169079 65.63824
1.0673219444444444 60.964315 64.073503 61.169079 65.63824
1.0686891666666667 60.964315 64.073503 61.168318 65.63824
1.0693272222222223 60.964315 64.073503 61.166266 65.63824
1.0709894444444443 60.964286 64.073503 61.166266 65.63824
1.0717708333333333 60.963621 64.073503 61.166266 65.63824
1.0722741666666666 60.963621 64.073503 61.166102 65.63824
1.0722830555555556 60.963265 64.073503 61.166102 65.63824
1.0729252777777778 60.963265 64.073503 61.154479 65.63824
1.0738108333333334 60.960685 64.073503 61.154479 65.63824
1.075828888888889 60.96062 64.073503 61.154479 65.63824
1.0762630555555555 60.96062 64.073503 61.154272 65.63824
1.0766580555555556 60.958977 64.073503 61.154272 65.63824
1.0776433333333333 60.958484 64.073503 61.154272 65.63824
1.0785719444444444 60.955748 64.073503 61.154272 65.63824
1.0791752777777777 60.942528 64.073503 61.154272 65.63824
1.0840755555555555 60.942528 64.073503 61.15036 65.63824
1.088198888888889 60.940432 64.073503 61.15036 65.63824
1.0894097222222223 60.930373 64.073503 61.15036 65.63824
1.0897569444444444 60.930337 64.073503 61.15036 65.63824
1.0899391666666667 60.928254 64.073503 61.15036 65.63824
1.0903991666666666 60.928254 64.073503 61.128316 65.63824
1.0908852777777778 60.928254 64.073503 61.128296 65.63824
1.0955988888888888 60.928249 64.073503 61.128296 65.63824
1.0966233333333333 60.928249 64.073503 61.127078 65.63824
1.0991752777777777 60.928249 64.073503 61.123958 65.63824
1.0997394444444444 60.928249 64.073503 61.12386 65.63824
1.1008852777777778 60.927671 64.073503 61.12386 65.63824
1.1010763888888888 60.92738 64.073503 61.12386 65.63824
1.102886388888889 60.927301 64.073503 61.12386 65.63824
1.1032463888888888 60.925731 64.073503 61.12386 65.63824
1.1077822222222222 60.925731 64.073503 61.12071 65.63824
1.1108158333333333 60.925731 64.073503 61.11511 65.63824
1.1139280555555555 60.925731 64.073503 61.109026 65.63824
1.1150694444444444 60.924626 64.073503 61.109026 65.63824
1.1179036111111111 60.924205 64.073503 61.109026 65.63824
1.1200608333333333 60.924205 64.073503 61.104895 65.63824
1.1224522222222222 60.923774 64.073503 61.104895 65.63824
1.1243922222222222 60.922069 64.073503 61.104895 65.63824
1.1271527777777777 60.922069 64.073503 61.103523 65.63824
1.1301822222222222 60.922069 64.073503 61.101297 65.63824
1.1349566666666666 60.918435 64.073503 61.101297 65.63824
1.1355163888888888 60.918435 64.073503 61.08095 65.63824
1.1362325 60.918435 64.073503 61.08005 65.63824
1.1397352777777776 60.918435 64.073503 61.0788 65.63824
1.140203888888889 60.917085 64.073503 61.0788 65.63824
1.1418533333333332 60.916963 64.073503 61.0788 65.63824
1.1441233333333334 60.916963 64.073503 61.077862 65.63824
1.1447655555555556 60.916963 64.073503 61.076998 65.63824
1.145165 60.916963 64.073503 61.072848 65.63824
1.1476911111111112 60.916054 64.073503 61.072848 65.63824
1.1481944444444445 60.916054 64.073503 61.072146 65.63824
1.1487544444444444 60.916054 64.073503 61.072124 65.63824
1.1572091666666668 60.915805 64.073503 61.072124 65.63824
1.1638108333333332 60.911787 64.073503 61.072124 65.63824
1.165303888888889 60.911787 64.073503 61.071882 65.63824
1.1693577777777777 60.911456 64.073503 61.071882 65.63824
1.1768705555555556 60.911404 64.073503 61.071882 65.63824
1.1789063888888889 60.911067 64.073503 61.071882 65.63824
1.1796224999999998 60.911067 64.073503 61.071632 65.63824
1.1840494444444445 60.91076 64.073503 61.071632 65.63824
1.1844052777777778 60.91076 64.073503 61.06136 65.63824
1.1860199999999999 60.91062 64.073503 61.06136 65.63824
1.1956075 60.910399 64.073503 61.06136 65.63824
1.2063324999999998 60.906434 64.073503 61.06136 65.63824
1.2069269444444444 60.906262 64.073503 61.06136 65.63824
1.2105599999999999 60.904329 64.073503 61.06136 65.63824
1.2107508333333334 60.904021 64.073503 61.06136 65.63824
1.2158680555555557 60.898235 64.073503 61.06136 65.63824
1.2190102777777778 60.898235 64.073503 61.06116 65.63824
1.2194011111111112 60.898 64.073503 61.06116 65.63824
1.2203038888888889 60.897787 64.073503 61.06116 65.63824
1.2205988888888888 60.897436 64.073503 61.06116 65.63824
1.2225433333333333 60.893827 64.073503 61.06116 65.63824
1.223263888888889 60.887514 64.073503 61.06116 65.63824
1.2239625 60.886723 64.073503 61.06116 65.63824
1.2300866666666666 60.886227 64.073503 61.06116 65.63824
1.2305944444444445 60.886216 64.073503 61.06116 65.63824
1.2353341666666668 60.886216 64.073503 61.060426 65.63824
1.2403427777777778 60.885953 64.073503 61.060426 65.63824
1.2406380555555554 60.885898 64.073503 61.060426 65.63824
1.2440102777777777 60.882622 64.073503 61.060426 65.63824
1.2446613888888889 60.882385 64.073503 61.060426 65.63824
1.2489886111111113 60.881418 64.073503 61.060426 65.63824
1.2526475 60.881418 64.073503 61.054177 65.63824
1.2532116666666666 60.881418 64.073503 61.052881 65.63824
1.2549044444444444 60.881006 64.073503 61.052881 65.63824
1.2563975 60.880931 64.073503 61.052881 65.63824
1.2566752777777777 60.880653 64.073503 61.052881 65.63824
1.257803888888889 60.880645 64.073503 61.052881 65.63824
1.2582508333333335 60.878461 64.073503 61.052881 65.63824
1.2589930555555555 60.877928 64.073503 61.052881 65.63824
1.2594963888888888 60.877928 64.073503 61.052225 65.63824
1.2595183333333333 60.877506 64.073503 61.052225 65.63824
1.259578888888889 60.877506 64.073503 61.050989 65.63824
1.2601908333333334 60.876728 64.073503 61.050989 65.63824
1.2633158333333334 60.876728 64.073503 61.050831 65.63824
1.2810547222222222 60.876303 64.073503 61.050831 65.63824
1.2824955555555557 60.875929 64.073503 61.050831 65.63824
1.283068611111111 60.87579 64.073503 61.050831 65.63824
1.2868055555555555 60.874894 64.073503 61.050831 65.63824
1.2874133333333333 60.87476 64.073503 61.050831 65.63824
1.2925175 60.87467 64.073503 61.050831 65.63824
1.2941233333333333 60.874634 64.073503 61.050831 65.63824
1.2942752777777777 60.874634 64.073503 61.035935 65.63824
1.2986197222222222 60.869512 64.073503 61.035935 65.63824
1.3039755555555554 60.869257 64.073503 61.035935 65.63824
1.3225391666666666 60.861374 64.073503 61.035935 65.63824
1.3295052777777778 60.861255 64.073503 61.035935 65.63824
1.3307594444444446 60.861241 64.073503 61.035935 65.63824
1.3323002777777777 60.860763 64.073503 61.035935 65.63824
1.3361025 60.860552 64.073503 61.035935 65.63824
1.3368966666666668 60.858285 64.073503 61.035935 65.63824
1.33829 60.858285 64.073503 61.035459 65.63824
1.3387891666666665 60.857331 64.073503 61.035459 65.63824
1.3588324999999999 60.857319 64.073503 61.035459 65.63824
1.3602344444444445 60.855837 64.073503 61.035459 65.63824
1.3607813888888889 60.855157 64.073503 61.035459 65.63824
1.3627255555555555 60.854938 64.073503 61.035459 65.63824
1.3632683333333333 60.85435 64.073503 61.035459 65.63824
1.3711111111111112 60.853937 64.073503 61.035459 65.63824
1.371983611111111 60.853836 64.073503 61.035459 65.63824
1.3825519444444445 60.853783 64.073503 61.035459 65.63824
1.3886066666666668 60.85326 64.073503 61.035459 65.63824
1.3893880555555553 60.85326 64.073503 61.035457 65.63824
1.3906683333333334 60.851111 64.073503 61.035457 65.63824
1.3934852777777778 60.851019 64.073503 61.035457 65.63824
1.3953861111111112 60.850861 64.073503 61.035457 65.63824
1.4045441666666667 60.850574 64.073503 61.035457 65.63824
1.4066883333333335 60.850257 64.073503 61.035457 65.63824
1.4104427777777777 60.850071 64.073503 61.035457 65.63824
1.4198219444444447 60.850052 64.073503 61.035457 65.63824
1.4321094444444444 60.849246 64.073503 61.035457 65.63824
1.4323002777777778 60.848825 64.073503 61.035457 65.63824
1.4336197222222222 60.844052 64.073503 61.035457 65.63824
1.4339930555555556 60.843301 64.073503 61.035457 65.63824
1.434835 60.842745 64.073503 61.035457 65.63824
1.435303888888889 60.842726 64.073503 61.035457 65.63824
1.4393099999999999 60.842714 64.073503 61.035457 65.63824
1.44204 60.840408 64.073503 61.035457 65.63824
1.4422569444444444 60.840408 64.073503 61.035449 65.63824
1.444006111111111 60.840319 64.073503 61.035449 65.63824
1.4444227777777776 60.840319 64.073503 61.035004 65.63824
1.4473088888888888 60.840319 64.073503 61.034965 65.63824
1.4488497222222223 60.838964 64.073503 61.034965 65.63824
1.4551302777777777 60.838934 64.073503 61.034965 65.63824
1.4580902777777778 60.838934 64.073503 61.028053 65.63824
1.4597569444444445 60.838778 64.073503 61.028053 65.63824
1.4600130555555555 60.838218 64.073503 61.028053 65.63824
1.4622569444444444 60.837925 64.073503 61.028053 65.63824
1.4629338888888888 60.837718 64.073503 61.028053 65.63824
1.463915 60.836802 64.073503 61.028053 65.63824
1.4642405555555555 60.836802 64.073503 61.027069 65.63824
1.4670311111111112 60.836802 64.073503 61.026197 65.63824
1.4676780555555555 60.836802 64.073503 61.023615 65.63824
1.4700650000000002 60.836802 64.073503 61.022808 65.63824
1.4732119444444445 60.836485 64.073503 61.022808 65.63824
1.4745441666666668 60.836218 64.073503 61.022808 65.63824
1.4762152777777777 60.836218 64.073503 61.019001 65.63824
1.4877822222222221 60.835541 64.073503 61.019001 65.63824
1.4878516666666666 60.835498 64.073503 61.019001 65.63824
1.487968888888889 60.835205 64.073503 61.019001 65.63824
1.4896875 60.834897 64.073503 61.019001 65.63824
1.4898047222222222 60.834717 64.073503 61.019001 65.63824
1.4900044444444442 60.834185 64.073503 61.019001 65.63824
1.4902169444444444 60.833891 64.073503 61.019001 65.63824
1.491592777777778 60.83373 64.073503 61.019001 65.63824
1.4942622222222222 60.83373 64.073503 61.016661 65.63824
1.5053080555555556 60.833562 64.073503 61.016661 65.63824
1.5117708333333333 60.833101 64.073503 61.016661 65.63824
1.5296266666666667 60.833101 64.073503 61.01544 65.63824
1.531388888888889 60.82561 64.073503 61.01544 65.63824
1.5318922222222222 60.824616 64.073503 61.01544 65.63824
1.5319097222222222 60.824159 64.073503 61.01544 65.63824
1.534496388888889 60.823829 64.073503 61.01544 65.63824
1.534696111111111 60.823528 64.073503 61.01544 65.63824
1.5354297222222222 60.822491 64.073503 61.01544 65.63824
1.535625 60.82249 64.073503 61.01544 65.63824
1.5374219444444444 60.82249 64.073503 61.002437 65.63824
1.5397266666666665 60.82249 64.073503 60.999008 65.63824
1.5423741666666666 60.822456 64.073503 60.999008 65.63824
1.5461977777777778 60.820679 64.073503 60.999008 65.63824
1.5487455555555556 60.819507 64.073503 60.999008 65.63824
1.5540841666666667 60.814901 64.073503 60.999008 65.63824
1.5619227777777775 60.814901 64.073503 60.99842 65.63824
1.5655122222222222 60.814732 64.073503 60.99842 65.63824
1.571571111111111 60.812945 64.073503 60.99842 65.63824
1.5777994444444445 60.812716 64.073503 60.99842 65.63824
1.577986111111111 60.810001 64.073503 60.99842 65.63824
1.57842 60.810001 64.073503 60.993172 65.63824
1.5812847222222222 60.810001 64.073503 60.991864 65.63824
1.581618888888889 60.809866 64.073503 60.991864 65.63824
1.584405277777778 60.809866 64.073503 60.991856 65.63824
1.5890233333333335 60.809866 64.073503 60.987917 65.63824
1.5894227777777776 60.809866 64.073503 60.987803 65.63824
1.5909288888888888 60.809551 64.073503 60.987803 65.63824
1.5920225 60.807645 64.073503 60.987803 65.63824
1.5922136111111111 60.807629 64.073503 60.987803 65.63824
1.5958766666666666 60.807457 64.073503 60.987803 65.63824
1.600967777777778 60.805665 64.073503 60.987803 65.63824
1.6014669444444445 60.805347 64.073503 60.987803 65.63824
1.6031380555555554 60.8053 64.073503 60.987803 65.63824
1.6052605555555557 60.803528 64.073503 60.987803 65.63824
1.6101302777777777 60.802534 64.073503 60.987803 65.63824
1.6104036111111113 60.801293 64.073503 60.987803 65.63824
1.6131380555555555 60.801293 64.073503 60.985945 65.63824
1.6257466666666667 60.801008 64.073503 60.985945 65.63824
1.6297177777777778 60.801006 64.073503 60.985945 65.63824
1.6324608333333335 60.80052 64.073503 60.985945 65.63824
1.6335547222222222 60.800005 64.073503 60.985945 65.63824
1.6336066666666669 60.800005 64.073503 60.985724 65.63824
1.634878611111111 60.79749 64.073503 60.985724 65.63824
1.6354469444444446 60.79749 64.073503 60.985206 65.63824
1.6453255555555555 60.79749 64.073503 60.983968 65.63824
1.6455294444444444 60.797286 64.073503 60.983968 65.63824
1.6475519444444444 60.797286 64.073503 60.983275 65.63824
1.6500433333333333 60.797111 64.073503 60.983275 65.63824
1.6521397222222223 60.795094 64.073503 60.983275 65.63824
1.6528125 60.794337 64.073503 60.983275 65.63824
1.6591797222222222 60.788778 64.073503 60.983275 65.63824
1.6696397222222223 60.788778 64.073503 60.983059 65.63824
1.6710025000000002 60.78564 64.073503 60.983059 65.63824
1.6714627777777777 60.784619 64.073503 60.983059 65.63824
1.6715016666666667 60.781551 64.073503 60.983059 65.63824
1.6743272222222223 60.781387 64.073503 60.983059 65.63824
1.6744966666666667 60.780998 64.073503 60.983059 65.63824
1.6776344444444447 60.780943 64.073503 60.983059 65.63824
1.6821441666666668 60.780941 64.073503 60.983059 65.63824
1.6826127777777777 60.780941 64.073503 60.976083 65.63824
1.6855511111111112 60.780941 64.073503 60.976071 65.63824
1.6911197222222223 60.779382 64.073503 60.976071 65.63824
1.6932291666666666 60.779361 64.073503 60.976071 65.63824
1.6934158333333331 60.779361 64.073503 60.975319 65.63824
1.6937455555555556 60.77936 64.073503 60.975319 65.63824
1.696276111111111 60.77936 64.073503 60.973675 65.63824
1.6976258333333334 60.777956 64.073503 60.973675 65.63824
1.6998177777777779 60.777956 64.073503 60.970105 65.63824
1.7000869444444444 60.777404 64.073503 60.970105 65.63824
1.7086588888888887 60.777139 64.073503 60.970105 65.63824
1.7094011111111111 60.776858 64.073503 60.970105 65.63824
1.71 60.775415 64.073503 60.970105 65.63824
1.7107333333333334 60.773076 64.073503 60.970105 65.63824
1.7140102777777777 60.773076 64.073503 60.969861 65.63824
1.7142491666666666 60.773076 64.073503 60.968855 65.63824
1.7148872222222222 60.773076 64.073503 60.962842 65.63824
1.7150347222222222 60.772621 64.073503 60.962842 65.63824
1.7150997222222224 60.771514 64.073503 60.962842 65.63824
1.7154166666666666 60.770656 64.073503 60.962842 65.63824
1.7178297222222223 60.770656 64.073503 60.962745 65.63824
1.7203602777777776 60.770135 64.073503 60.962745 65.63824
1.7232205555555555 60.770079 64.073503 60.962745 65.63824
1.7281294444444444 60.770079 64.073503 60.959491 65.63824
1.7290191666666668 60.769575 64.073503 60.959491 65.63824
1.7398047222222222 60.769067 64.073503 60.959491 65.63824
1.7423525 60.769007 64.073503 60.959491 65.63824
1.745108611111111 60.768071 64.073503 60.959491 65.63824
1.745781111111111 60.767023 64.073503 60.959491 65.63824
1.7481988888888889 60.766976 64.073503 60.959491 65.63824
1.7497525 60.766938 64.073503 60.959491 65.63824
1.750368888888889 60.766855 64.073503 60.959491 65.63824
1.7508811111111109 60.766855 63.031536 60.959491 65.63824
1.753155277777778 60.766855 63.031536 60.956692 65.63824
1.755433888888889 60.766665 63.031536 60.956692 65.63824
1.7583766666666667 60.766556 63.031536 60.956692 65.63824
1.7588758333333334 60.764984 63.031536 60.956692 65.63824
1.7591016666666666 60.764255 63.031536 60.956692 65.63824
1.7663194444444446 60.764255 63.031536 60.956628 65.63824
1.7666102777777777 60.764212 63.031536 60.956628 65.63824
1.7725433333333334 60.764164 63.031536 60.956628 65.63824
1.7740841666666667 60.764164 63.031536 60.9555 65.63824
1.7770441666666668 60.764124 63.031536 60.9555 65.63824
1.7811372222222221 60.764124 63.031536 60.955068 65.63824
1.7839497222222223 60.763913 63.031536 60.955068 65.63824
1.7855816666666666 60.763913 63.031536 60.954825 65.63824
1.7873002777777778 60.763417 63.031536 60.954825 65.63824
1.7878169444444443 60.763416 63.031536 60.954825 65.63824
1.7905250000000001 60.763409 63.031536 60.954825 65.63824
1.7905858333333335 60.763409 63.031536 60.954456 65.63824
1.7924130555555555 60.763409 63.031536 60.954266 65.63824
1.795907222222222 60.763409 63.031536 60.954162 65.63824
1.803823888888889 60.762908 63.031536 60.954162 65.63824
1.8050172222222223 60.762667 63.031536 60.954162 65.63824
1.8096658333333333 60.762352 63.031536 60.954162 65.63824
1.813558888888889 60.761506 63.031536 60.954162 65.63824
1.8141233333333333 60.76136 63.031536 60.954162 65.63824
1.8158333333333334 60.760431 63.031536 60.954162 65.63824
1.81602 60.760285 63.031536 60.954162 65.63824
1.816818611111111 60.760241 63.031536 60.954162 65.63824
1.8187324999999999 60.760241 63.031536 60.95344 65.63824
1.8223047222222222 60.760241 63.031536 60.9534 65.63824
1.827443611111111 60.758192 63.031536 60.9534 65.63824
1.832682222222222 60.758192 63.031536 60.952706 65.63824
1.8340972222222223 60.757026 63.031536 60.952706 65.63824
1.8346094444444445 60.756646 63.031536 60.952706 65.63824
1.8431077777777778 60.756018 63.031536 60.952706 65.63824
1.8555902777777777 60.756018 63.031536 60.948844 65.63824
1.8703472222222222 60.75443 63.031536 60.948844 65.63824
1.8709244444444446 60.754305 63.031536 60.948844 65.63824
1.8725130555555554 60.754065 63.031536 60.948844 65.63824
1.8734072222222222 60.75394 63.031536 60.948844 65.63824
1.8735069444444445 60.75394 63.031536 60.942828 65.63824
1.8774738888888889 60.753867 63.031536 60.942828 65.63824
1.8780727777777777 60.752826 63.031536 60.942828 65.63824
1.880598888888889 60.752826 63.031536 60.94218 65.63824
1.8807552777777778 60.752826 63.031536 60.9421 65.63824
1.8819183333333334 60.752399 63.031536 60.9421 65.63824
1.88694 60.752399 63.031536 60.939134 65.63824
1.888125 60.752399 63.031536 60.939134 65.63824
1.8913019444444443 60.752399 63.031536 60.93907 65.63824
1.894079722222222 60.752399 63.031536 60.938918 65.63824
1.8968574999999999 60.752399 63.031536 60.938884 65.63824
1.9001041666666667 60.752008 63.031536 60.938884 65.63824
1.9006944444444445 60.751912 63.031536 60.938884 65.63824
1.9035936111111111 60.751912 63.031536 60.937782 65.63824
1.9092230555555556 60.751912 63.031536 60.935064 65.63824
1.911280277777778 60.751912 63.031536 60.934968 65.63824
1.9233158333333333 60.751912 63.031536 60.934743 65.63824
1.9294444444444445 60.751801 63.031536 60.934743 65.63824
1.9301041666666667 60.751251 63.031536 60.934743 65.63824
1.93158 60.750795 63.031536 60.934743 65.63824
1.9327602777777777 60.750782 63.031536 60.934743 65.63824
1.9371613888888888 60.750665 63.031536 60.934743 65.63824
1.937782222222222 60.749332 63.031536 60.934743 65.63824
1.93829 60.74523 63.031536 60.934743 65.63824
1.9388022222222223 60.744414 63.031536 60.934743 65.63824
1.9389408333333333 60.744382 63.031536 60.934743 65.63824
1.9404252777777777 60.744382 63.031536 60.931287 65.63824
1.9405902777777777 60.744382 63.031536 60.931167 65.63824
1.9472394444444445 60.744382 63.031536 60.931051 65.63824
1.9486675000000002 60.742486 63.031536 60.931051 65.63824
1.95398 60.742486 63.031536 60.930419 65.63824
1.957473888888889 60.742486 63.031536 60.929973 65.63824
1.9600130555555555 60.742486 63.031536 60.929706 65.63824
1.9601691666666667 60.742486 63.031536 60.929299 65.63824
1.9602472222222223 60.74248 63.031536 60.929299 65.63824
1.9635763888888889 60.74248 63.031536 60.929152 65.63824
1.9676997222222223 60.74248 63.031536 60.929059 65.63824
1.9702344444444444 60.741764 63.031536 60.929059 65.63824
1.9722177777777778 60.741764 63.031536 60.928972 65.63824
1.9731858333333334 60.741693 63.031536 60.928972 65.63824
1.9764844444444445 60.741621 63.031536 60.928972 65.63824
1.9818488888888888 60.741584 63.031536 60.928972 65.63824
1.9867058333333332 60.741584 63.031536 60.928958 65.63824
1.9885244444444445 60.740917 63.031536 60.928958 65.63824
1.9935980555555557 60.740917 63.031536 60.926716 65.63824
1.9947525000000002 60.734236 63.031536 60.926716 65.63824
1.9950130555555554 60.733361 63.031536 60.926716 65.63824
1.9952647222222224 60.73293 63.031536 60.926716 65.63824
1.9971658333333333 60.73293 63.031536 60.926492 65.63824
1.9988758333333334 60.732203 63.031536 60.926492 65.63824
2.01 60.732203 63.031536 60.926492 65.63824


==> figures/lns_tpch.dat <==
0 47.956854 47.956854 47.956854 47.956854 47.956854
0.515 47.956854 47.956854 47.956854 47.956854 47.956854
0.593 47.956854 47.956854 47.956854 47.956198 47.956854
0.594 47.956854 47.956854 47.956854 47.955542 47.956854
0.594 47.956854 47.956854 47.956854 47.954886 47.956854
0.594 47.956854 47.956854 47.956854 47.95423 47.956854
0.609 47.956854 47.956854 47.956854 47.953574 47.956854
0.625 47.954413 47.956854 47.956854 47.953574 47.956854
0.625 47.942284 47.956854 47.956854 47.953574 47.956854
0.641 47.593779 47.956854 47.956854 47.953574 47.956854
0.734 47.592529 47.956854 47.956854 47.953574 47.956854
0.766 47.53886 47.956854 47.956854 47.953574 47.956854
0.781 47.53886 47.955011 47.956854 47.953574 47.956854
0.782 47.456137 47.955011 47.956854 47.953574 47.956854
0.782 47.456137 47.898517 47.956854 47.953574 47.956854
0.797 47.456137 47.884875 47.956854 47.953574 47.956854
0.875 47.321126 47.884875 47.956854 47.953574 47.956854
0.875 47.321126 47.871977 47.956854 47.953574 47.956854
0.891 47.321126 47.865966 47.956854 47.953574 47.956854
0.891 47.321126 47.865717 47.956854 47.953574 47.956854
0.891 47.321126 47.853016 47.956854 47.953574 47.956854
0.922 47.307757 47.853016 47.956854 47.953574 47.956854
0.953 47.307252 47.853016 47.956854 47.953574 47.956854
0.953 47.307252 47.853016 47.956854 47.670507 47.956854
0.953 47.307252 47.853016 47.956854 47.38744 47.956854
0.953 47.307252 47.853016 47.956854 47.104373 47.956854
0.953 47.307252 47.853016 47.956854 46.821306 47.956854
0.953 47.307252 47.853016 47.956854 46.53824 47.956854
0.969 47.307252 47.847971 47.956854 46.53824 47.956854
1.015 47.307252 47.846296 47.956854 46.53824 47.956854
1.016 47.247208 47.846296 47.956854 46.53824 47.956854
1.016 47.247208 47.845002 47.956854 46.53824 47.956854
1.062 47.247208 47.660277 47.956854 46.53824 47.956854
1.063 47.247208 47.654083 47.956854 46.53824 47.956854
1.078 47.247208 47.316582 47.956854 46.53824 47.956854
1.11 47.247208 47.244922 47.956854 46.53824 47.956854
1.141 47.247208 47.23538 47.956854 46.53824 47.956854
1.172 47.247208 47.084179 47.956854 46.53824 47.956854
1.25 47.247208 47.079006 47.956854 46.53824 47.956854
1.266 47.247208 46.854972 47.956854 46.53824 47.956854
1.281 47.247208 46.8377 47.956854 46.53824 47.956854
1.282 47.247208 46.809906 47.956854 46.53824 47.956854
1.297 47.247208 46.792559 47.956854 46.53824 47.956854
1.328 47.247208 46.784576 47.956854 46.53824 47.956854
1.438 47.134054 46.784576 47.956854 46.53824 47.956854
1.438 47.134054 46.783004 47.956854 46.53824 47.956854
1.453 47.134054 46.629314 47.956854 46.53824 47.956854
1.484 47.134054 46.627602 47.956854 46.53824 47.956854
1.484 47.134054 46.585388 47.956854 46.53824 47.956854
1.516 47.134054 46.57205 47.956854 46.53824 47.956854
1.531 47.134054 46.566172 47.956854 46.53824 47.956854
1.532 47.134054 46.557598 47.956854 46.53824 47.956854
1.547 46.969891 46.557598 47.956854 46.53824 47.956854
1.547 46.969891 46.554203 47.956854 46.53824 47.956854
1.547 46.969891 46.42947 47.956854 46.53824 47.956854
1.563 46.969891 46.42821 47.956854 46.53824 47.956854
1.579 46.969891 46.427602 47.956854 46.53824 47.956854
1.594 46.966977 46.427602 47.956854 46.53824 47.956854
1.625 46.966977 46.425216 47.956854 46.53824 47.956854
1.641 46.966977 46.42044 47.956854 46.53824 47.956854
1.656 46.966977 46.391782 47.956854 46.53824 47.956854
1.656 46.966977 46.391782 47.956854 46.538037 47.956854
1.657 46.966977 46.391782 47.956854 46.537834 47.956854
1.671 46.966977 46.391782 47.956854 46.537631 47.956854
1.672 46.966977 46.38983 47.956854 46.537631 47.956854
1.672 46.966977 46.38983 47.956854 46.537428 47.956854
1.688 46.966977 46.389222 47.956854 46.537428 47.956854
1.703 46.966977 46.32526 47.956854 46.537428 47.956854
1.703 46.966977 46.32526 47.956854 46.537225 47.956854
1.735 46.966977 46.319873 47.956854 46.537225 47.956854
1.75 46.966977 46.317492 47.956854 46.537225 47.956854
1.813 46.966977 46.301607 47.956854 46.537225 47.956854
1.828 46.96215 46.301607 47.956854 46.537225 47.956854
1.844 46.957526 46.301607 47.956854 46.537225 47.956854
1.844 46.957526 46.293107 47.956854 46.537225 47.956854
1.875 46.957526 46.290763 47.956854 46.537225 47.956854
1.906 46.957526 46.288855 47.956854 46.537225 47.956854
1.922 46.855963 46.288855 47.956854 46.537225 47.956854
1.922 46.855963 46.276767 47.956854 46.537225 47.956854
1.937 46.855963 46.276407 47.956854 46.537225 47.956854
1.953 46.855963 46.260664 47.956854 46.537225 47.956854
1.969 46.855963 46.256614 47.956854 46.537225 47.956854
1.969 46.855963 46.251224 47.956854 46.537225 47.956854
2.0 46.855963 46.239192 47.956854 46.537225 47.956854
2.047 46.836557 46.239192 47.956854 46.537225 47.956854
2.063 46.836557 46.220671 47.956854 46.537225 47.956854
2.094 46.836557 46.198806 47.956854 46.537225 47.956854
2.109 46.833755 46.198806 47.956854 46.537225 47.956854
2.11 46.833755 46.183864 47.956854 46.537225 47.956854
2.125 46.833755 46.180631 47.956854 46.537225 47.956854
2.141 46.833755 46.14881 47.956854 46.537225 47.956854
2.219 46.833755 46.146857 47.956854 46.537225 47.956854
2.25 46.833755 46.14659 47.956854 46.537225 47.956854
2.265 46.833755 46.14658 47.956854 46.537225 47.956854
2.281 46.833755 46.146534 47.956854 46.537225 47.956854
2.297 46.833755 46.142592 47.956854 46.537225 47.956854
2.329 46.833755 46.141755 47.956854 46.537225 47.956854
2.391 46.833755 46.138427 47.956854 46.537225 47.956854
2.391 46.833755 46.138241 47.956854 46.537225 47.956854
2.406 46.833755 46.132191 47.956854 46.537225 47.956854
2.421 46.833755 46.132191 47.606628 46.537225 47.956854
2.421 46.833755 46.132191 47.256402 46.537225 47.956854
2.421 46.833755 46.132191 46.906176 46.537225 47.956854
2.422 46.833755 46.132191 46.55595 46.537225 47.956854
2.422 46.833755 46.132191 46.205724 46.537225 47.956854
2.437 46.833755 46.124872 46.205724 46.537225 47.956854
2.468 46.833755 46.124872 46.205724 46.534955 47.956854
2.469 46.833755 46.124872 46.205724 46.532685 47.956854
2.484 46.833755 46.124872 46.205724 46.530415 47.956854
2.485 46.833755 46.124872 46.205724 46.528145 47.956854
2.5 46.833755 46.124872 46.205724 46.525875 47.956854
2.531 46.833755 46.124446 46.205724 46.525875 47.956854
2.563 46.833755 46.123973 46.205724 46.525875 47.956854
2.578 46.833755 46.072359 46.205724 46.525875 47.956854
2.594 46.833755 46.071973 46.205724 46.525875 47.956854
2.672 46.833755 46.069257 46.205724 46.525875 47.956854
2.828 46.833755 46.037529 46.205724 46.525875 47.956854
2.844 46.833755 46.034373 46.205724 46.525875 47.956854
2.844 46.833755 46.033125 46.205724 46.525875 47.956854
2.859 46.833755 46.025285 46.205724 46.525875 47.956854
2.984 46.833755 46.01654 46.205724 46.525875 47.956854
3.094 46.833755 45.993811 46.205724 46.525875 47.956854
3.187 46.804433 45.993811 46.205724 46.525875 47.956854
3.187 46.804433 45.993811 46.205724 46.52051 47.956854
3.203 46.804433 45.993811 46.205724 46.515145 47.956854
3.203 46.804433 45.993811 46.205724 46.509781 47.956854
3.219 46.804433 45.993811 46.205724 46.504416 47.956854
3.25 46.804433 45.993811 46.205724 46.499052 47.956854
3.329 46.804433 45.993283 46.205724 46.499052 47.956854
3.36 46.804433 45.991214 46.205724 46.499052 47.956854
3.406 46.804433 45.966592 46.205724 46.499052 47.956854
3.438 46.804433 45.953488 46.205724 46.499052 47.956854
3.438 46.804433 45.895013 46.205724 46.499052 47.956854
3.438 46.804433 45.89451 46.205724 46.499052 47.956854
3.469 46.804433 45.894068 46.205724 46.499052 47.956854
3.5 46.804433 45.89405 46.205724 46.499052 47.956854
3.531 46.804433 45.872881 46.205724 46.499052 47.956854
3.547 46.804433 45.865904 46.205724 46.499052 47.956854
3.609 46.804433 45.865802 46.205724 46.499052 47.956854
3.719 46.804433 45.864166 46.205724 46.499052 47.956854
3.734 46.788348 45.864166 46.205724 46.499052 47.956854
3.828 46.788348 45.849119 46.205724 46.499052 47.956854
3.828 46.788348 45.849119 46.205724 46.481015 47.956854
3.843 46.788348 45.849119 46.205724 46.462978 47.956854
3.844 46.788348 45.849119 46.205724 46.444942 47.956854
3.844 46.788348 45.849119 46.205724 46.426905 47.956854
3.86 46.788348 45.849098 46.205724 46.426905 47.956854
3.875 46.788348 45.847767 46.205724 46.426905 47.956854
3.875 46.788348 45.847767 46.205724 46.408869 47.956854
3.906 46.788348 45.847767 46.111087 46.408869 47.956854
3.906 46.788348 45.847767 46.016451 46.408869 47.956854
3.921 46.788348 45.847767 45.921815 46.408869 47.956854
3.937 46.788348 45.847767 45.827179 46.408869 47.956854
3.937 46.788348 45.847767 45.732543 46.408869 47.956854
4.188 46.786252 45.847767 45.732543 46.408869 47.956854
4.25 46.786185 45.847767 45.732543 46.408869 47.956854
4.297 46.786151 45.847767 45.732543 46.408869 47.956854
4.39 46.786151 45.847767 45.732543 46.383399 47.956854
4.391 46.782225 45.847767 45.732543 46.383399 47.956854
4.406 46.782225 45.847767 45.732543 46.357929 47.956854
4.407 46.782225 45.847767 45.732543 46.332459 47.956854
4.421 46.782225 45.847767 45.732543 46.306989 47.956854
4.437 46.782225 45.847767 45.732543 46.28152 47.956854
4.438 46.782225 45.847304 45.732543 46.28152 47.956854
4.641 46.782225 45.841432 45.732543 46.28152 47.956854
4.75 46.782225 45.836239 45.732543 46.28152 47.956854
4.89 46.782225 45.836239 45.732543 46.281483 47.956854
4.906 46.782225 45.836239 45.732543 46.281447 47.956854
4.921 46.782225 45.836239 45.732543 46.281411 47.956854
4.922 46.782225 45.82616 45.732543 46.281411 47.956854
4.922 46.782225 45.82616 45.732543 46.281375 47.956854
4.937 46.782225 45.82616 45.732543 46.281339 47.956854
5.079 46.782225 45.825892 45.732543 46.281339 47.956854
5.11 46.782225 45.817165 45.732543 46.281339 47.956854
5.141 46.782225 45.816801 45.732543 46.281339 47.956854
5.187 46.782225 45.816801 45.665035 46.281339 47.956854
5.203 46.782225 45.816801 45.597528 46.281339 47.956854
5.218 46.782225 45.816801 45.530021 46.281339 47.956854
5.219 46.782225 45.816801 45.462514 46.281339 47.956854
5.234 46.782225 45.816801 45.395007 46.281339 47.956854
5.297 46.782225 45.801278 45.395007 46.281339 47.956854
5.312 46.782225 45.801278 45.395007 46.281286 47.956854
5.313 46.782225 45.801278 45.395007 46.281233 47.956854
5.328 46.782225 45.801278 45.395007 46.281181 47.956854
5.343 46.782225 45.801278 45.395007 46.281128 47.956854
5.359 46.782225 45.801278 45.395007 46.281076 47.956854
5.515 46.782225 45.781555 45.395007 46.281076 47.956854
5.609 46.782225 45.777579 45.395007 46.281076 47.956854
5.609 46.782225 45.776942 45.395007 46.281076 47.956854
5.64 46.782225 45.776942 45.395007 46.280407 47.956854
5.641 46.782225 45.776942 45.395007 46.279739 47.956854
5.656 46.782225 45.776942 45.395007 46.27907 47.956854
5.671 46.782225 45.776942 45.395007 46.278402 47.956854
5.687 46.782225 45.776942 45.395007 46.277734 47.956854
5.766 46.782225 45.776644 45.395007 46.277734 47.956854
5.828 46.782225 45.737144 45.395007 46.277734 47.956854
5.829 46.782225 45.736758 45.395007 46.277734 47.956854
5.844 46.760289 45.736758 45.395007 46.277734 47.956854
5.875 46.760289 45.73642 45.395007 46.277734 47.956854
5.875 46.760289 45.730135 45.395007 46.277734 47.956854
5.906 46.760289 45.729585 45.395007 46.277734 47.956854
5.922 46.760289 45.728081 45.395007 46.277734 47.956854
5.922 46.760289 45.722756 45.395007 46.277734 47.956854
5.937 46.760289 45.72272 45.395007 46.277734 47.956854
5.953 46.760289 45.644269 45.395007 46.277734 47.956854
5.984 46.760289 45.644269 45.395007 46.254819 47.956854
6.0 46.760289 45.58093 45.395007 46.254819 47.956854
6.0 46.760289 45.58093 45.395007 46.231904 47.956854
6.0 46.760289 45.58093 45.395007 46.208989 47.956854
6.015 46.760289 45.564465 45.395007 46.208989 47.956854
6.031 46.760289 45.564465 45.395007 46.186074 47.956854
6.031 46.760289 45.564465 45.395007 46.16316 47.956854
6.047 46.760289 45.55649 45.395007 46.16316 47.956854
6.172 46.760289 45.55649 45.395007 46.116701 47.956854
6.187 46.760289 45.55649 45.395007 46.070242 47.956854
6.188 46.760289 45.55649 45.395007 46.023784 47.956854
6.203 46.760289 45.55649 45.395007 45.977325 47.956854
6.234 46.760289 45.55649 45.395007 45.930867 47.956854
6.281 46.760289 45.553226 45.395007 45.930867 47.956854
6.281 46.760289 45.553226 45.362278 45.930867 47.956854
6.312 46.760289 45.553226 45.329549 45.930867 47.956854
6.328 46.760289 45.553226 45.296821 45.930867 47.956854
6.328 46.760289 45.553226 45.264092 45.930867 47.956854
6.328 46.760289 45.553226 45.231364 45.930867 47.956854
6.344 46.760289 45.547778 45.231364 45.930867 47.956854
6.375 46.760289 45.540795 45.231364 45.930867 47.956854
6.453 46.760289 45.539779 45.231364 45.930867 47.956854
6.516 46.760289 45.505082 45.231364 45.930867 47.956854
6.532 46.760289 45.505082 45.231364 45.929494 47.956854
6.546 46.760289 45.505082 45.231364 45.928121 47.956854
6.547 46.760289 45.503213 45.231364 45.928121 47.956854
6.563 46.760289 45.503213 45.231364 45.926748 47.956854
6.578 46.760289 45.503213 45.231364 45.925375 47.956854
6.594 46.760289 45.503213 45.231364 45.924003 47.956854
6.688 46.760289 45.469494 45.231364 45.924003 47.956854
6.719 46.760289 45.469494 45.231364 45.907904 47.956854
6.734 46.760289 45.469494 45.231364 45.891806 47.956854
6.735 46.760289 45.469494 45.231364 45.875707 47.956854
6.75 46.760289 45.463144 45.231364 45.875707 47.956854
6.75 46.760289 45.463144 45.231364 45.859609 47.956854
6.781 46.760289 45.450677 45.231364 45.859609 47.956854
6.781 46.760289 45.450677 45.231364 45.843511 47.956854
6.828 46.760289 45.444326 45.231364 45.843511 47.956854
6.844 46.760289 45.442188 45.231364 45.843511 47.956854
6.86 46.72965 45.442188 45.231364 45.843511 47.956854
6.89 46.72965 45.414379 45.231364 45.843511 47.956854
6.891 46.72965 45.412214 45.231364 45.843511 47.956854
6.938 46.72965 45.386283 45.231364 45.843511 47.956854
6.953 46.72965 45.366026 45.231364 45.843511 47.956854
6.969 46.72965 45.35839 45.231364 45.843511 47.956854
7.031 46.72965 45.356615 45.231364 45.843511 47.956854
7.047 46.72965 45.352675 45.231364 45.843511 47.956854
7.078 46.72965 45.352675 45.231364 45.839288 47.956854
7.093 46.72965 45.352675 45.231364 45.835066 47.956854
7.094 46.72965 45.341925 45.231364 45.835066 47.956854
7.094 46.72965 45.341925 45.231364 45.830843 47.956854
7.109 46.72965 45.341925 45.231364 45.826621 47.956854
7.125 46.72965 45.339694 45.231364 45.826621 47.956854
7.141 46.72965 45.338122 45.231364 45.826621 47.956854
7.141 46.72965 45.338122 45.231364 45.822399 47.956854
7.172 46.72965 45.335013 45.231364 45.822399 47.956854
7.203 46.72965 45.335013 45.207064 45.822399 47.956854
7.25 46.72965 45.335013 45.182764 45.822399 47.956854
7.25 46.72965 45.335013 45.158464 45.822399 47.956854
7.25 46.72965 45.335013 45.134164 45.822399 47.956854
7.25 46.72965 45.335013 45.109864 45.822399 47.956854
7.438 46.72965 45.334296 45.109864 45.822399 47.956854
7.438 46.72965 45.334296 45.109864 45.802987 47.956854
7.438 46.72965 45.334296 45.109864 45.783576 47.956854
7.453 46.72965 45.334188 45.109864 45.783576 47.956854
7.453 46.72965 45.334188 45.109864 45.764165 47.956854
7.453 46.72965 45.334188 45.109864 45.744754 47.956854
7.484 46.72965 45.334188 45.109864 45.725343 47.956854
7.5 46.72965 45.333062 45.109864 45.725343 47.956854
7.516 46.72965 45.332945 45.109864 45.725343 47.956854
7.531 46.72965 45.302227 45.109864 45.725343 47.956854
7.578 46.72965 45.293976 45.109864 45.725343 47.956854
7.735 46.72965 45.293896 45.109864 45.725343 47.956854
7.781 46.72965 45.293896 45.109864 45.707972 47.956854
7.782 46.72965 45.293896 45.109864 45.690601 47.956854
7.796 46.72965 45.293896 45.109864 45.67323 47.956854
7.796 46.72965 45.293896 45.109864 45.655859 47.956854
7.828 46.72965 45.293896 45.109864 45.638488 47.956854
7.844 46.72965 45.28829 45.109864 45.638488 47.956854
7.968 46.72965 45.28829 45.096192 45.638488 47.956854
8.0 46.72965 45.28829 45.08252 45.638488 47.956854
8.0 46.72965 45.28829 45.068848 45.638488 47.956854
8.015 46.72965 45.28829 45.055176 45.638488 47.956854
8.016 46.72965 45.28829 45.041504 45.638488 47.956854
8.125 46.72965 45.28829 45.041504 45.638432 47.956854
8.125 46.72965 45.28829 45.041504 45.638377 47.956854
8.14 46.72965 45.28829 45.041504 45.638321 47.956854
8.156 46.72965 45.28829 45.041504 45.638266 47.956854
8.172 46.72965 45.28829 45.041504 45.638211 47.956854
8.25 46.72965 45.288181 45.041504 45.638211 47.956854
8.266 46.72965 45.28808 45.041504 45.638211 47.956854
8.281 46.72965 45.286812 45.041504 45.638211 47.956854
8.297 46.72965 45.284397 45.041504 45.638211 47.956854
8.406 46.72965 45.283622 45.041504 45.638211 47.956854
8.422 46.72965 45.283622 45.041504 45.638194 47.956854
8.422 46.72965 45.283622 45.041504 45.638177 47.956854
8.437 46.72965 45.283622 45.041504 45.63816 47.956854
8.438 46.72965 45.281499 45.041504 45.63816 47.956854
8.453 46.72965 45.281499 45.041504 45.638143 47.956854
8.469 46.72965 45.281499 45.041504 45.638127 47.956854
8.484 46.72965 45.281267 45.041504 45.638127 47.956854
8.516 46.72965 45.279255 45.041504 45.638127 47.956854
8.531 46.72965 45.277776 45.041504 45.638127 47.956854
8.609 46.72965 45.277776 45.031084 45.638127 47.956854
8.64 46.72965 45.277776 45.020665 45.638127 47.956854
8.641 46.72965 45.277776 45.010246 45.638127 47.956854
8.656 46.72965 45.277776 44.999827 45.638127 47.956854
8.656 46.72965 45.277776 44.989408 45.638127 47.956854
8.672 46.72965 45.276337 44.989408 45.638127 47.956854
8.75 46.72965 45.276337 44.989408 45.630611 47.956854
8.75 46.72965 45.276337 44.989408 45.623096 47.956854
8.75 46.72965 45.276337 44.989408 45.615581 47.956854
8.765 46.72965 45.276337 44.989408 45.608066 47.956854
8.781 46.72965 45.276337 44.989408 45.600551 47.956854
8.89 46.72965 45.269863 44.989408 45.600551 47.956854
8.891 46.72965 45.268772 44.989408 45.600551 47.956854
8.906 46.72965 45.267977 44.989408 45.600551 47.956854
8.938 46.72965 45.267977 44.989408 45.5752 47.956854
8.938 46.72965 45.267977 44.989408 45.54985 47.956854
8.953 46.72965 45.267977 44.989408 45.5245 47.956854
8.968 46.72965 45.267977 44.989408 45.49915 47.956854
8.969 46.72965 45.267977 44.989408 45.4738 47.956854
9.109 46.72965 45.267977 44.987028 45.4738 47.956854
9.14 46.72965 45.267977 44.984649 45.4738 47.956854
9.141 46.72965 45.267977 44.982269 45.4738 47.956854
9.156 46.72965 45.267977 44.97989 45.4738 47.956854
9.156 46.72965 45.267977 44.977511 45.4738 47.956854
9.234 46.72965 45.264989 44.977511 45.4738 47.956854
9.234 46.72965 45.264989 44.977511 45.473633 47.956854
9.235 46.72965 45.264989 44.977511 45.473466 47.956854
9.235 46.72965 45.264989 44.977511 45.473299 47.956854
9.25 46.72965 45.263759 44.977511 45.473299 47.956854
9.25 46.72965 45.263759 44.977511 45.473132 47.956854
9.266 46.72965 45.263759 44.977511 45.472965 47.956854
9.469 46.72965 45.263759 44.977511 45.463181 47.956854
9.485 46.72965 45.263759 44.977511 45.453397 47.956854
9.5 46.72965 45.263759 44.977511 45.443613 47.956854
9.515 46.72965 45.263759 44.977511 45.433829 47.956854
9.516 46.72965 45.263759 44.977511 45.427152 47.956854
9.516 46.72965 45.263759 44.977511 45.417368 47.956854
9.531 46.72965 45.263759 44.976855 45.417368 47.956854
9.531 46.72965 45.263759 44.976199 45.417368 47.956854
9.531 46.72965 45.263759 44.975543 45.417368 47.956854
9.531 46.72965 45.263759 44.974887 45.417368 47.956854
9.531 46.72965 45.263759 44.974231 45.417368 47.956854
9.531 46.72965 45.263759 44.974231 45.410692 47.956854
9.546 46.72965 45.263759 44.974231 45.404015 47.956854
9.547 46.72965 45.235313 44.974231 45.404015 47.956854
9.562 46.72965 45.235313 44.974231 45.397339 47.956854
9.562 46.72965 45.235313 44.974231 45.390663 47.956854
9.766 46.72965 45.235313 44.974231 45.383746 47.956854
9.796 46.72965 45.235313 44.974231 45.376829 47.956854
9.797 46.72965 45.235313 44.974231 45.369912 47.956854
9.812 46.72965 45.235313 44.974231 45.362995 47.956854
9.828 46.72965 45.235313 44.974231 45.356079 47.956854
9.844 46.723915 45.235313 44.974231 45.356079 47.956854
9.844 46.723915 45.197339 44.974231 45.356079 47.956854
9.859 46.723915 45.195531 44.974231 45.356079 47.956854
9.938 46.711665 45.195531 44.974231 45.356079 47.956854
10.078 46.711665 45.195531 44.974231 45.336928 47.956854
10.094 46.711665 45.152426 44.974231 45.336928 47.956854
10.109 46.711665 45.152426 44.974231 45.317778 47.956854
10.11 46.711665 45.152426 44.974231 45.298627 47.956854
10.14 46.711665 45.152426 44.974231 45.279477 47.956854
10.141 46.711665 45.152426 44.974231 45.260327 47.956854
10.172 46.711665 45.148612 44.974231 45.260327 47.956854
10.203 46.711665 45.148612 44.971217 45.260327 47.956854
10.203 46.711665 45.148612 44.968203 45.260327 47.956854
10.203 46.711665 45.148612 44.96519 45.260327 47.956854
10.218 46.711665 45.148612 44.962176 45.260327 47.956854
10.219 46.711665 45.148612 44.959163 45.260327 47.956854
10.25 46.694489 45.148612 44.959163 45.260327 47.956854
10.266 46.694489 45.147184 44.959163 45.260327 47.956854
10.281 46.694489 45.146221 44.959163 45.260327 47.956854
10.313 46.694489 45.14482 44.959163 45.260327 47.956854
10.344 46.666828 45.14482 44.959163 45.260327 47.956854
10.375 46.666828 45.141633 44.959163 45.260327 47.956854
10.375 46.666828 45.135695 44.959163 45.260327 47.956854
10.406 46.666828 45.13538 44.959163 45.260327 47.956854
10.407 46.666828 45.13538 44.959163 45.255421 47.956854
10.422 46.666828 45.13538 44.959163 45.250515 47.956854
10.437 46.666828 45.13538 44.959163 45.245609 47.956854
10.453 46.666828 45.13538 44.959163 45.240703 47.956854
10.453 46.666828 45.13538 44.959163 45.235798 47.956854
10.593 46.666828 45.13538 44.956975 45.235798 47.956854
10.594 46.666828 45.13538 44.954787 45.235798 47.956854
10.609 46.666828 45.13538 44.952599 45.235798 47.956854
10.625 46.666828 45.13538 44.950411 45.235798 47.956854
10.625 46.666828 45.13538 44.948223 45.235798 47.956854
10.641 46.666754 45.13538 44.948223 45.235798 47.956854
10.656 46.66325 45.13538 44.948223 45.235798 47.956854
10.672 46.663073 45.13538 44.948223 45.235798 47.956854
10.703 46.663073 45.13538 44.948223 45.212578 47.956854
10.719 46.663073 45.13538 44.948223 45.189358 47.956854
10.734 46.663073 45.134537 44.948223 45.189358 47.956854
10.75 46.632975 45.134537 44.948223 45.189358 47.956854
10.75 46.632975 45.134537 44.948223 45.166139 47.956854
10.781 46.632975 45.134537 44.948223 45.142919 47.956854
10.781 46.632975 45.134537 44.948223 45.1197 47.956854
10.828 46.632975 45.134158 44.948223 45.1197 47.956854
10.969 46.632975 45.134158 44.948223 45.119531 47.956854
10.985 46.632975 45.134158 44.948223 45.119363 47.956854
11.015 46.632975 45.134158 44.948223 45.119194 47.956854
11.031 46.632975 45.134158 44.948223 45.119026 47.956854
11.031 46.632975 45.134158 44.948223 45.118858 47.956854
11.172 46.632975 45.134158 44.948223 45.117461 47.956854
11.188 46.632975 45.134158 44.948223 45.116064 47.956854
11.218 46.632975 45.134158 44.948223 45.114667 47.956854
11.25 46.631714 45.134158 44.948223 45.114667 47.956854
11.25 46.631714 45.134158 44.948223 45.11327 47.956854
11.25 46.631714 45.134158 44.948223 45.111873 47.956854
11.281 46.631714 45.132383 44.948223 45.111873 47.956854
11.468 46.631714 45.132383 44.944394 45.111873 47.956854
11.484 46.631714 45.132383 44.940565 45.111873 47.956854
11.5 46.631714 45.132383 44.936736 45.111873 47.956854
11.5 46.631714 45.132383 44.932907 45.111873 47.956854
11.5 46.631714 45.132383 44.929078 45.111873 47.956854
11.656 46.631714 45.112267 44.929078 45.111873 47.956854
11.75 46.631714 45.111872 44.929078 45.111873 47.956854
11.766 46.631714 45.108467 44.929078 45.111873 47.956854
11.782 46.631714 45.108467 44.929078 45.111678 47.956854
11.797 46.631714 45.107789 44.929078 45.111678 47.956854
11.797 46.631714 45.107789 44.929078 45.111483 47.956854
11.813 46.631714 45.107375 44.929078 45.111483 47.956854
11.828 46.631714 45.107375 44.929078 45.111288 47.956854
11.843 46.631714 45.107375 44.929078 45.111093 47.956854
11.859 46.631714 45.107375 44.929078 45.110898 47.956854
11.968 46.631714 45.107375 44.924083 45.110898 47.956854
11.969 46.631714 45.107375 44.919089 45.110898 47.956854
12.015 46.631714 45.107375 44.914094 45.110898 47.956854
12.015 46.631714 45.107375 44.9091 45.110898 47.956854
12.016 46.631714 45.107375 44.904106 45.110898 47.956854
12.031 46.631714 45.106637 44.904106 45.110898 47.956854
12.047 46.631714 45.106087 44.904106 45.110898 47.956854
12.079 46.631714 45.091994 44.904106 45.110898 47.956854
12.109 46.631714 45.091506 44.904106 45.110898 47.956854
12.125 46.631714 45.077143 44.904106 45.110898 47.956854
12.156 46.631714 45.077107 44.904106 45.110898 47.956854
12.219 46.631714 45.077047 44.904106 45.110898 47.956854
12.422 46.631714 45.071713 44.904106 45.110898 47.956854
12.438 46.631714 45.034829 44.904106 45.110898 47.956854
12.468 46.631714 45.034829 44.899416 45.110898 47.956854
12.469 46.631714 45.034829 44.894726 45.110898 47.956854
12.515 46.631714 45.034829 44.890036 45.110898 47.956854
12.515 46.631714 45.034829 44.885346 45.110898 47.956854
12.516 46.631714 45.034829 44.880657 45.110898 47.956854
12.609 46.625703 45.034829 44.880657 45.110898 47.956854
12.688 46.602276 45.034829 44.880657 45.110898 47.956854
12.688 46.602276 45.034137 44.880657 45.110898 47.956854
12.688 46.602276 45.034137 44.880657 45.110528 47.956854
12.735 46.602276 45.034137 44.880657 45.108753 47.956854
12.735 46.602276 45.034137 44.880657 45.108383 47.956854
12.75 46.602276 45.034137 44.880657 45.108014 47.956854
12.765 46.602276 45.034137 44.880657 45.107644 47.956854
12.766 46.602276 45.034137 44.880657 45.105869 47.956854
12.781 46.602276 45.034137 44.880657 45.1055 47.956854
12.781 46.602276 45.034137 44.880657 45.103725 47.956854
12.796 46.602276 45.034137 44.880657 45.10195 47.956854
12.828 46.602276 45.034137 44.880657 45.100175 47.956854
12.938 46.602276 45.034137 44.880657 45.08943 47.956854
12.968 46.602276 45.034137 44.877033 45.08943 47.956854
12.969 46.602276 45.034137 44.87341 45.08943 47.956854
12.985 46.602276 45.034137 44.87341 45.078685 47.956854
13.0 46.602276 45.034137 44.87341 45.06794 47.956854
13.015 46.602276 45.034137 44.87341 45.057195 47.956854
13.031 46.602276 45.034137 44.869787 45.057195 47.956854
13.031 46.602276 45.034137 44.866164 45.057195 47.956854
13.031 46.602276 45.034137 44.862541 45.057195 47.956854
13.031 46.602276 45.034137 44.862541 45.046451 47.956854
13.141 46.602276 45.032519 44.862541 45.046451 47.956854
13.156 46.586482 45.032519 44.862541 45.046451 47.956854
13.219 46.574018 45.032519 44.862541 45.046451 47.956854
13.219 46.56897 45.032519 44.862541 45.046451 47.956854
13.25 46.552134 45.032519 44.862541 45.046451 47.956854
13.391 46.552134 45.032519 44.862541 45.043913 47.956854
13.438 46.552134 45.032519 44.862541 45.041375 47.956854
13.453 46.552134 45.032519 44.862541 45.038838 47.956854
13.468 46.552134 45.032519 44.85984 45.038838 47.956854
13.468 46.552134 45.032519 44.85984 45.0363 47.956854
13.469 46.552134 45.029775 44.85984 45.0363 47.956854
13.484 46.552134 45.029775 44.857139 45.0363 47.956854
13.5 46.552134 45.029775 44.857139 45.033763 47.956854
13.515 46.552134 45.029775 44.854438 45.033763 47.956854
13.531 46.552134 45.029775 44.851737 45.033763 47.956854
13.531 46.552134 45.029775 44.849037 45.033763 47.956854
13.578 46.552134 45.028696 44.849037 45.033763 47.956854
13.609 46.552134 45.026731 44.849037 45.033763 47.956854
13.688 46.552134 45.021428 44.849037 45.033763 47.956854
13.719 46.526071 45.021428 44.849037 45.033763 47.956854
13.75 46.526071 45.021305 44.849037 45.033763 47.956854
13.828 46.526071 45.020932 44.849037 45.033763 47.956854
13.859 46.526071 45.02064 44.849037 45.033763 47.956854
13.953 46.526071 45.02064 44.849037 45.029594 47.956854
13.968 46.526071 45.02064 44.83626 45.029594 47.956854
13.984 46.526071 45.02064 44.823483 45.029594 47.956854
14.0 46.526071 45.02064 44.823483 45.025425 47.956854
14.015 46.526071 45.02064 44.810706 45.025425 47.956854
14.015 46.526071 45.02064 44.810706 45.021257 47.956854
14.031 46.526071 45.019394 44.810706 45.021257 47.956854
14.031 46.526071 45.01599 44.810706 45.021257 47.956854
14.031 46.526071 45.01599 44.810706 45.017088 47.956854
14.046 46.526071 45.01599 44.797929 45.017088 47.956854
14.062 46.526071 45.01599 44.785153 45.017088 47.956854
14.062 46.526071 45.01599 44.785153 45.01292 47.956854
14.141 46.526071 45.015974 44.785153 45.01292 47.956854
14.188 46.526071 45.013588 44.785153 45.01292 47.956854
14.25 46.526071 45.013588 44.785153 45.012337 47.956854
14.328 46.526071 45.013588 44.785153 45.011754 47.956854
14.328 46.526071 45.013588 44.785153 45.011171 47.956854
14.343 46.526071 45.013588 44.78272 45.011171 47.956854
14.359 46.526071 45.013588 44.78272 45.010588 47.956854
14.375 46.526071 45.013588 44.780287 45.010588 47.956854
14.375 46.526071 45.013588 44.780287 45.010005 47.956854
14.406 46.526071 45.013588 44.777854 45.010005 47.956854
14.421 46.526071 45.013588 44.775421 45.010005 47.956854
14.437 46.526071 45.013588 44.772988 45.010005 47.956854
14.547 46.526071 45.013588 44.772988 45.005745 47.956854
14.625 46.526071 45.013158 44.772988 45.005745 47.956854
14.625 46.526071 45.013158 44.772988 45.001485 47.956854
14.64 46.526071 45.013158 44.772988 44.997226 47.956854
14.671 46.526071 45.013158 44.772988 44.992966 47.956854
14.672 46.526071 45.013158 44.772988 44.988707 47.956854
14.75 46.526071 45.013158 44.77211 44.988707 47.956854
14.75 46.526071 45.013158 44.771232 44.988707 47.956854
14.796 46.526071 45.013158 44.770354 44.988707 47.956854
14.797 46.526071 45.012301 44.770354 44.988707 47.956854
14.812 46.526071 45.012301 44.769476 44.988707 47.956854
14.828 46.526071 45.012301 44.768599 44.988707 47.956854
14.829 46.526071 45.00154 44.768599 44.988707 47.956854
14.859 46.526071 44.998267 44.768599 44.988707 47.956854
14.875 46.526071 44.998267 44.768599 44.988688 47.956854
14.922 46.524629 44.998267 44.768599 44.988688 47.956854
14.953 46.524629 44.98329 44.768599 44.988688 47.956854
14.953 46.524629 44.98329 44.768599 44.988669 47.956854
14.953 46.524629 44.98329 44.768599 44.988651 47.956854
15.0 46.524629 44.98329 44.768599 44.988632 47.956854
15.0 46.524629 44.98329 44.768599 44.988614 47.956854
15.047 46.523936 44.98329 44.768599 44.988614 47.956854
15.063 46.513888 44.98329 44.768599 44.988614 47.956854
15.078 46.509256 44.98329 44.768599 44.988614 47.956854
15.094 46.506454 44.98329 44.768599 44.988614 47.956854
15.125 46.504473 44.98329 44.768599 44.988614 47.956854
15.14 46.504473 44.98329 44.767926 44.988614 47.956854
15.141 46.504473 44.98329 44.767253 44.988614 47.956854
15.141 46.504473 44.98329 44.767253 44.983485 47.956854
15.172 46.504473 44.982269 44.767253 44.983485 47.956854
15.187 46.504473 44.982269 44.76658 44.983485 47.956854
15.218 46.504473 44.982269 44.765907 44.983485 47.956854
15.218 46.504473 44.982269 44.765907 44.978357 47.956854
15.219 46.504473 44.982269 44.765907 44.973228 47.956854
15.234 46.504008 44.982269 44.765907 44.973228 47.956854
15.234 46.504008 44.982269 44.765235 44.973228 47.956854
15.265 46.504008 44.982269 44.765235 44.9681 47.956854
15.266 46.504008 44.982269 44.765235 44.962972 47.956854
15.438 46.504008 44.982269 44.765235 44.96134 47.956854
15.469 46.474077 44.982269 44.765235 44.96134 47.956854
15.5 46.474077 44.982269 44.765235 44.959709 47.956854
15.515 46.474077 44.982269 44.765235 44.958078 47.956854
15.546 46.474077 44.982269 44.765235 44.956447 47.956854
15.547 46.474077 44.982269 44.765235 44.954816 47.956854
15.735 46.474077 44.97727 44.765235 44.954816 47.956854
15.75 46.469953 44.97727 44.765235 44.954816 47.956854
15.844 46.469747 44.97727 44.765235 44.954816 47.956854
15.954 46.469747 44.973866 44.765235 44.954816 47.956854
16.063 46.469747 44.973441 44.765235 44.954816 47.956854
16.063 46.469747 44.973441 44.765235 44.952655 47.956854
16.093 46.349473 44.973441 44.765235 44.952655 47.956854
16.094 46.349473 44.973441 44.765235 44.951352 47.956854
16.109 46.34883 44.973441 44.765235 44.951352 47.956854
16.11 46.34883 44.973441 44.765235 44.949192 47.956854
16.14 46.318638 44.973441 44.765235 44.949192 47.956854
16.14 46.318638 44.973441 44.765235 44.947031 47.956854
16.141 46.318638 44.960477 44.765235 44.947031 47.956854
16.156 46.318638 44.959681 44.765235 44.947031 47.956854
16.156 46.318638 44.959681 44.765235 44.945728 47.956854
16.171 46.318638 44.959681 44.765235 44.944426 47.956854
16.171 46.318638 44.959681 44.765235 44.942265 47.956854
16.172 46.318638 44.959681 44.765235 44.940104 47.956854
16.187 46.317854 44.959681 44.765235 44.940104 47.956854
16.203 46.317854 44.959681 44.765235 44.938802 47.956854
16.218 46.317854 44.959681 44.765235 44.9375 47.956854
16.25 46.311904 44.959681 44.765235 44.9375 47.956854
16.282 46.301496 44.959681 44.765235 44.9375 47.956854
16.297 46.301496 44.959681 44.765235 44.934799 47.956854
16.313 46.298292 44.959681 44.765235 44.934799 47.956854
16.313 46.298292 44.957449 44.765235 44.934799 47.956854
16.343 46.295948 44.957449 44.765235 44.934799 47.956854
16.359 46.29486 44.957449 44.765235 44.934799 47.956854
16.36 46.29486 44.957449 44.765235 44.932098 47.956854
16.375 46.29486 44.957449 44.765235 44.929397 47.956854
16.39 46.224947 44.957449 44.765235 44.929397 47.956854
16.406 46.223859 44.957449 44.765235 44.929397 47.956854
16.406 46.223859 44.957449 44.765235 44.926696 47.956854
16.421 46.223859 44.957449 44.765235 44.923996 47.956854
16.453 46.22365 44.957449 44.765235 44.923996 47.956854
16.469 46.22365 44.957372 44.765235 44.923996 47.956854
16.563 46.199523 44.957372 44.765235 44.923996 47.956854
16.563 46.199523 44.956814 44.765235 44.923996 47.956854
16.657 46.199523 44.956814 44.765235 44.898592 47.956854
16.719 46.199523 44.956814 44.765235 44.873188 47.956854
16.734 46.199523 44.956814 44.765235 44.847784 47.956854
16.781 46.199523 44.956814 44.765235 44.82238 47.956854
16.781 46.199523 44.956814 44.765235 44.796977 47.956854
16.813 46.195129 44.956814 44.765235 44.796977 47.956854
16.922 46.170035 44.956814 44.765235 44.796977 47.956854
16.969 46.170035 44.956814 44.765235 44.796553 47.956854
17.016 46.170035 44.956814 44.765235 44.796129 47.956854
17.031 46.170035 44.956814 44.765235 44.795705 47.956854
17.078 46.170035 44.956814 44.765235 44.795281 47.956854
17.078 46.170035 44.956814 44.765235 44.794857 47.956854
17.141 46.166937 44.956814 44.765235 44.794857 47.956854
17.172 46.163755 44.956814 44.765235 44.794857 47.956854
17.359 46.163755 44.956801 44.765235 44.794857 47.956854
17.422 46.163755 44.956787 44.765235 44.794857 47.956854
17.578 46.163755 44.937586 44.765235 44.794857 47.956854
17.64 46.163755 44.933748 44.765235 44.794857 47.956854
17.687 46.163755 44.933748 44.763949 44.794857 47.956854
17.703 46.163755 44.933748 44.762664 44.794857 47.956854
17.719 46.163755 44.933748 44.762664 44.794398 47.956854
17.734 46.161441 44.933748 44.762664 44.794398 47.956854
17.75 46.161441 44.933748 44.761379 44.794398 47.956854
17.766 46.152081 44.933748 44.761379 44.794398 47.956854
17.781 46.152081 44.933748 44.760094 44.794398 47.956854
17.781 46.152081 44.933748 44.758809 44.794398 47.956854
17.781 46.152081 44.933748 44.758809 44.79394 47.956854
17.796 46.152081 44.933748 44.758809 44.793482 47.956854
17.843 46.152081 44.933748 44.758809 44.793024 47.956854
17.844 46.152081 44.933748 44.758809 44.792566 47.956854
17.875 46.151541 44.933748 44.758809 44.792566 47.956854
17.891 46.151541 44.933362 44.758809 44.792566 47.956854
17.969 46.150238 44.933362 44.758809 44.792566 47.956854
17.984 46.145327 44.933362 44.758809 44.792566 47.956854
17.984 46.145327 44.933279 44.758809 44.792566 47.956854
18.156 46.145327 44.931954 44.758809 44.792566 47.956854
18.172 46.11526 44.931954 44.758809 44.792566 47.956854
18.203 46.11526 44.931954 44.758809 44.792352 47.956854
18.266 46.11526 44.931954 44.758809 44.792139 47.956854
18.281 46.11526 44.930489 44.758809 44.792139 47.956854
18.281 46.11526 44.930489 44.758809 44.791926 47.956854
18.297 46.11526 44.929965 44.758809 44.791926 47.956854
18.343 46.11526 44.929965 44.758809 44.791713 47.956854
18.344 46.11526 44.929965 44.758809 44.7915 47.956854
18.468 46.11526 44.929965 44.758787 44.7915 47.956854
18.469 46.110943 44.929965 44.758787 44.7915 47.956854
18.469 46.110943 44.929965 44.758765 44.7915 47.956854
18.515 46.110943 44.929965 44.758743 44.7915 47.956854
18.531 46.110943 44.929965 44.758721 44.7915 47.956854
18.547 46.110943 44.929965 44.7587 44.7915 47.956854
18.563 46.110943 44.926862 44.7587 44.7915 47.956854
18.609 46.110935 44.926862 44.7587 44.7915 47.956854
18.703 46.110935 44.92577 44.7587 44.7915 47.956854
18.734 46.110268 44.92577 44.7587 44.7915 47.956854
18.734 46.110268 44.909996 44.7587 44.7915 47.956854
18.781 46.110268 44.861713 44.7587 44.7915 47.956854
18.891 46.084223 44.861713 44.7587 44.7915 47.956854
18.906 46.06443 44.861713 44.7587 44.7915 47.956854
18.953 46.063824 44.861713 44.7587 44.7915 47.956854
18.985 46.06132 44.861713 44.7587 44.7915 47.956854
19.094 46.06132 44.86129 44.7587 44.7915 47.956854
19.141 46.061239 44.86129 44.7587 44.7915 47.956854
19.234 46.061239 44.86129 44.757741 44.7915 47.956854
19.234 46.061239 44.86129 44.756782 44.7915 47.956854
19.265 46.061239 44.86129 44.755823 44.7915 47.956854
19.296 46.061239 44.86129 44.754864 44.7915 47.956854
19.312 46.061239 44.86129 44.753906 44.7915 47.956854
19.328 46.024648 44.86129 44.753906 44.7915 47.956854
19.343 46.019649 44.86129 44.753906 44.7915 47.956854
19.391 46.018746 44.86129 44.753906 44.7915 47.956854
19.438 45.99039 44.86129 44.753906 44.7915 47.956854
19.468 45.985943 44.86129 44.753906 44.7915 47.956854
19.5 45.953377 44.86129 44.753906 44.7915 47.956854
19.563 45.950865 44.86129 44.753906 44.7915 47.956854
19.657 45.950865 44.861098 44.753906 44.7915 47.956854
19.719 45.950865 44.861098 44.753906 44.791415 47.956854
19.781 45.950865 44.860548 44.753906 44.791415 47.956854
19.797 45.950865 44.860548 44.753906 44.79133 47.956854
19.812 45.950865 44.860548 44.753906 44.791246 47.956854
19.859 45.949179 44.860548 44.753906 44.791246 47.956854
19.859 45.949179 44.860548 44.753906 44.791161 47.956854
19.875 45.949143 44.860548 44.753906 44.791161 47.956854
19.875 45.949143 44.860548 44.753906 44.791077 47.956854
19.969 45.946303 44.860548 44.753906 44.791077 47.956854
19.969 45.919538 44.860548 44.753906 44.791077 47.956854
19.984 45.908903 44.860548 44.753906 44.791077 47.956854
20.0 45.908903 44.860548 44.751683 44.791077 47.956854
20.016 45.908903 44.860548 44.749461 44.791077 47.956854
20.031 45.908903 44.860548 44.747238 44.791077 47.956854
20.078 45.908903 44.860548 44.745016 44.791077 47.956854
20.094 45.908903 44.860548 44.742794 44.791077 47.956854
20.141 45.906516 44.860548 44.742794 44.791077 47.956854
20.172 45.902672 44.860548 44.742794 44.791077 47.956854
20.188 45.899226 44.860548 44.742794 44.791077 47.956854
20.188 45.897328 44.860548 44.742794 44.791077 47.956854
20.188 45.897328 44.860548 44.742794 44.789241 47.956854
20.219 45.897328 44.859461 44.742794 44.789241 47.956854
20.234 45.830765 44.859461 44.742794 44.789241 47.956854
20.25 45.830762 44.859461 44.742794 44.789241 47.956854
20.281 45.830762 44.859461 44.742794 44.787405 47.956854
20.296 45.830762 44.859461 44.742794 44.785569 47.956854
20.359 45.828187 44.859461 44.742794 44.785569 47.956854
20.359 45.828187 44.859461 44.742794 44.783733 47.956854
20.359 45.828187 44.859461 44.742794 44.781897 47.956854
20.391 45.827666 44.859461 44.742794 44.781897 47.956854
20.406 45.82639 44.859461 44.742794 44.781897 47.956854
20.438 45.823936 44.859461 44.742794 44.781897 47.956854
20.485 45.794658 44.859461 44.742794 44.781897 47.956854
20.5 45.789255 44.859461 44.742794 44.781897 47.956854
20.719 45.78468 44.859461 44.742794 44.781897 47.956854
20.734 45.779389 44.859461 44.742794 44.781897 47.956854
20.75 45.777709 44.859461 44.742794 44.781897 47.956854
20.765 45.777709 44.859461 44.742721 44.781897 47.956854
20.781 45.777709 44.859461 44.742648 44.781897 47.956854
20.796 45.777709 44.859461 44.742576 44.781897 47.956854
20.843 45.777709 44.859461 44.742503 44.781897 47.956854
20.844 45.777709 44.859461 44.742431 44.781897 47.956854
20.922 45.773813 44.859461 44.742431 44.781897 47.956854
21.078 45.773389 44.859461 44.742431 44.781897 47.956854
21.109 45.771947 44.859461 44.742431 44.781897 47.956854
21.219 45.76622 44.859461 44.742431 44.781897 47.956854
21.391 45.765329 44.859461 44.742431 44.781897 47.956854
21.516 45.765208 44.859461 44.742431 44.781897 47.956854
21.531 45.765208 44.859461 44.741864 44.781897 47.956854
21.532 45.765208 44.859461 44.741864 44.77434 47.956854
21.562 45.765208 44.859461 44.741297 44.77434 47.956854
21.578 45.765208 44.859461 44.74073 44.77434 47.956854
21.594 45.761588 44.859461 44.74073 44.77434 47.956854
21.625 45.761588 44.859461 44.740163 44.77434 47.956854
21.625 45.761588 44.859461 44.740163 44.766784 47.956854
21.64 45.761588 44.859461 44.739596 44.766784 47.956854
21.64 45.761588 44.859461 44.739596 44.759228 47.956854
21.703 45.761588 44.859461 44.739596 44.751672 47.956854
21.703 45.761588 44.859461 44.739596 44.744116 47.956854
21.766 45.761588 44.859461 44.739596 44.743639 47.956854
21.782 45.758106 44.859461 44.739596 44.743639 47.956854
21.797 45.755989 44.859461 44.739596 44.743639 47.956854
21.797 45.755989 44.858535 44.739596 44.743639 47.956854
21.813 45.749614 44.858535 44.739596 44.743639 47.956854
21.828 45.74794 44.858535 44.739596 44.743639 47.956854
21.875 45.74794 44.858535 44.739596 44.743162 47.956854
21.875 45.74794 44.858535 44.739596 44.742685 47.956854
21.891 45.732166 44.858535 44.739596 44.742685 47.956854
21.922 45.732166 44.858535 44.739596 44.742208 47.956854
21.937 45.732166 44.858535 44.739596 44.741731 47.956854
21.953 45.732166 44.843783 44.739596 44.741731 47.956854
21.984 45.724352 44.843783 44.739596 44.741731 47.956854
21.985 45.718655 44.843783 44.739596 44.741731 47.956854
22.016 45.717939 44.843783 44.739596 44.741731 47.956854
22.032 45.716737 44.843783 44.739596 44.741731 47.956854
22.047 45.714055 44.843783 44.739596 44.741731 47.956854
22.062 45.714055 44.842906 44.739596 44.741731 47.956854
22.063 45.710281 44.842906 44.739596 44.741731 47.956854
22.078 45.700275 44.842906 44.739596 44.741731 47.956854
22.094 45.69687 44.842906 44.739596 44.741731 47.956854
22.109 45.69687 44.842168 44.739596 44.741731 47.956854
22.156 45.69687 44.842168 44.739214 44.741731 47.956854
22.172 45.693868 44.842168 44.739214 44.741731 47.956854
22.187 45.693868 44.842168 44.738833 44.741731 47.956854
22.203 45.693868 44.842168 44.738451 44.741731 47.956854
22.25 45.692576 44.842168 44.738451 44.741731 47.956854
22.25 45.692576 44.841493 44.738451 44.741731 47.956854
22.25 45.692576 44.841493 44.73807 44.741731 47.956854
22.265 45.692576 44.841493 44.737689 44.741731 47.956854
22.266 45.68981 44.841493 44.737689 44.741731 47.956854
22.391 45.683686 44.841493 44.737689 44.741731 47.956854
22.547 45.678226 44.841493 44.737689 44.741731 47.956854
22.594 45.677351 44.841493 44.737689 44.741731 47.956854
22.625 45.675607 44.841493 44.737689 44.741731 47.956854
22.672 45.675607 44.841493 44.737689 44.738275 47.956854
22.688 45.674484 44.841493 44.737689 44.738275 47.956854
22.734 45.674108 44.841493 44.737689 44.738275 47.956854
22.766 45.674108 44.841386 44.737689 44.738275 47.956854
22.781 45.674108 44.841386 44.737689 44.73482 47.956854
22.796 45.674108 44.841386 44.737689 44.731365 47.956854
22.843 45.674108 44.841386 44.737689 44.72791 47.956854
22.844 45.664751 44.841386 44.737689 44.72791 47.956854
22.844 45.664751 44.841386 44.737689 44.724455 47.956854
23.109 45.661313 44.841386 44.737689 44.724455 47.956854
23.297 45.661268 44.841386 44.737689 44.724455 47.956854
23.375 45.661268 44.841386 44.737689 44.72425 47.956854
23.391 45.660713 44.841386 44.737689 44.72425 47.956854
23.469 45.660713 44.841386 44.737689 44.724045 47.956854
23.484 45.660713 44.841386 44.737689 44.723841 47.956854
23.485 45.652925 44.841386 44.737689 44.723841 47.956854
23.5 45.64499 44.841386 44.737689 44.723841 47.956854
23.546 45.64499 44.841386 44.737689 44.723636 47.956854
23.547 45.644919 44.841386 44.737689 44.723636 47.956854
23.562 45.644919 44.841386 44.737689 44.723432 47.956854
23.656 45.644397 44.841386 44.737689 44.723432 47.956854
23.703 45.643751 44.841386 44.737689 44.723432 47.956854
23.734 45.643751 44.833763 44.737689 44.723432 47.956854
23.859 45.643476 44.833763 44.737689 44.723432 47.956854
23.891 45.642696 44.833763 44.737689 44.723432 47.956854
23.906 45.642696 44.833107 44.737689 44.723432 47.956854
23.922 45.64252 44.833107 44.737689 44.723432 47.956854
24.11 45.641118 44.833107 44.737689 44.723432 47.956854
24.125 45.640176 44.833107 44.737689 44.723432 47.956854
24.141 45.638521 44.833107 44.737689 44.723432 47.956854
24.265 45.637931 44.833107 44.737689 44.723432 47.956854
24.266 45.636126 44.833107 44.737689 44.723432 47.956854
24.5 45.634397 44.833107 44.737689 44.723432 47.956854
24.515 45.626131 44.833107 44.737689 44.723432 47.956854
24.578 45.626131 44.832886 44.737689 44.723432 47.956854
24.813 45.626131 44.832335 44.737689 44.723432 47.956854
24.953 45.618878 44.832335 44.737689 44.723432 47.956854
25.016 45.618878 44.831955 44.737689 44.723432 47.956854
25.046 45.618878 44.831955 44.734314 44.723432 47.956854
25.062 45.618878 44.831955 44.730939 44.723432 47.956854
25.078 45.618189 44.831955 44.730939 44.723432 47.956854
25.078 45.618189 44.831955 44.727565 44.723432 47.956854
25.125 45.618189 44.831955 44.72419 44.723432 47.956854
25.171 45.618189 44.831955 44.720816 44.723432 47.956854
25.219 45.616586 44.831955 44.720816 44.723432 47.956854
25.219 45.6162 44.831955 44.720816 44.723432 47.956854
25.219 45.613017 44.831955 44.720816 44.723432 47.956854
25.281 45.612683 44.831955 44.720816 44.723432 47.956854
25.359 45.612683 44.830096 44.720816 44.723432 47.956854
25.453 45.612236 44.830096 44.720816 44.723432 47.956854
25.687 45.612236 44.822017 44.720816 44.723432 47.956854
25.688 45.611685 44.822017 44.720816 44.723432 47.956854
25.735 45.611685 44.819014 44.720816 44.723432 47.956854
25.75 45.611685 44.819014 44.720816 44.723416 47.956854
25.812 45.611685 44.819014 44.718344 44.723416 47.956854
25.828 45.611685 44.819014 44.715873 44.723416 47.956854
25.844 45.611685 44.819014 44.715873 44.7234 47.956854
25.859 45.611685 44.819014 44.713402 44.7234 47.956854
25.86 45.611685 44.818633 44.713402 44.7234 47.956854
25.875 45.611685 44.818633 44.713402 44.723384 47.956854
25.906 45.611685 44.818633 44.710931 44.723384 47.956854
25.922 45.607792 44.818633 44.710931 44.723384 47.956854
25.937 45.607792 44.818633 44.70846 44.723384 47.956854
25.937 45.607792 44.818633 44.70846 44.723368 47.956854
25.953 45.607792 44.818633 44.70846 44.723352 47.956854
25.969 45.607792 44.81733 44.70846 44.723352 47.956854
26.016 45.607524 44.81733 44.70846 44.723352 47.956854
26.219 45.607524 44.812787 44.70846 44.723352 47.956854
26.313 45.607408 44.812787 44.70846 44.723352 47.956854
26.313 45.591411 44.812787 44.70846 44.723352 47.956854
26.438 45.590816 44.812787 44.70846 44.723352 47.956854
26.515 45.590816 44.812467 44.70846 44.723352 47.956854
26.531 45.588256 44.812467 44.70846 44.723352 47.956854
26.578 45.584964 44.812467 44.70846 44.723352 47.956854
26.578 45.584964 44.812467 44.707834 44.723352 47.956854
26.609 45.583974 44.812467 44.707834 44.723352 47.956854
26.609 45.583974 44.812467 44.707209 44.723352 47.956854
26.625 45.583974 44.812467 44.706584 44.723352 47.956854
26.672 45.583974 44.812467 44.705959 44.723352 47.956854
26.687 45.579705 44.812467 44.705959 44.723352 47.956854
26.718 45.579705 44.812467 44.705334 44.723352 47.956854
26.719 45.574231 44.812467 44.705334 44.723352 47.956854
26.781 45.565104 44.812467 44.705334 44.723352 47.956854
27.015 45.564872 44.812467 44.705334 44.723352 47.956854
27.172 45.564856 44.812467 44.705334 44.723352 47.956854
27.188 45.564856 44.811672 44.705334 44.723352 47.956854
27.25 45.564856 44.811672 44.705334 44.722648 47.956854
27.328 45.563922 44.811672 44.705334 44.722648 47.956854
27.343 45.563922 44.811672 44.705301 44.722648 47.956854
27.391 45.563922 44.811672 44.705268 44.722648 47.956854
27.391 45.563922 44.811672 44.705268 44.721944 47.956854
27.406 45.563922 44.811672 44.705268 44.721241 47.956854
27.421 45.563922 44.811672 44.705235 44.721241 47.956854
27.453 45.563922 44.811672 44.705202 44.721241 47.956854
27.468 45.563922 44.811672 44.705202 44.720537 47.956854
27.469 45.563922 44.811672 44.705202 44.719834 47.956854
27.484 45.562553 44.811672 44.705202 44.719834 47.956854
27.5 45.562553 44.811672 44.70517 44.719834 47.956854
27.531 45.562023 44.811672 44.70517 44.719834 47.956854
27.594 45.562023 44.811173 44.70517 44.719834 47.956854
27.625 45.562023 44.811173 44.70517 44.719685 47.956854
27.765 45.562023 44.811173 44.70517 44.719537 47.956854
27.781 45.562023 44.811173 44.70517 44.719388 47.956854
27.843 45.562023 44.811173 44.70517 44.71924 47.956854
27.859 45.562023 44.811173 44.70517 44.719092 47.956854
27.906 45.555999 44.811173 44.70517 44.719092 47.956854
28.078 45.55592 44.811173 44.70517 44.719092 47.956854
28.109 45.55592 44.811173 44.704996 44.719092 47.956854
28.141 45.55592 44.809954 44.704996 44.719092 47.956854
28.156 45.55592 44.809954 44.704823 44.719092 47.956854
28.187 45.55592 44.809954 44.70465 44.719092 47.956854
28.219 45.55592 44.809954 44.704477 44.719092 47.956854
28.25 45.555642 44.809954 44.704477 44.719092 47.956854
28.265 45.555642 44.809954 44.704304 44.719092 47.956854
28.313 45.555626 44.809954 44.704304 44.719092 47.956854
28.359 45.52795 44.809954 44.704304 44.719092 47.956854
28.406 45.52605 44.809954 44.704304 44.719092 47.956854
28.437 45.525858 44.809954 44.704304 44.719092 47.956854
28.453 45.525307 44.809954 44.704304 44.719092 47.956854
28.563 45.524518 44.809954 44.704304 44.719092 47.956854
28.625 45.524408 44.809954 44.704304 44.719092 47.956854
28.64 45.510405 44.809954 44.704304 44.719092 47.956854
28.672 45.510117 44.809954 44.704304 44.719092 47.956854
28.734 45.478272 44.809954 44.704304 44.719092 47.956854
28.781 45.444173 44.809954 44.704304 44.719092 47.956854
28.797 45.444173 44.809954 44.704304 44.718942 47.956854
28.828 45.432446 44.809954 44.704304 44.718942 47.956854
28.906 45.432446 44.806696 44.704304 44.718942 47.956854
28.906 45.432446 44.806696 44.704118 44.718942 47.956854
28.921 45.428828 44.806696 44.704118 44.718942 47.956854
28.922 45.428411 44.806696 44.704118 44.718942 47.956854
28.922 45.428411 44.806696 44.703932 44.718942 47.956854
28.953 45.428411 44.806604 44.703932 44.718942 47.956854
28.953 45.428411 44.806604 44.703932 44.718793 47.956854
28.953 45.428411 44.806604 44.703932 44.718643 47.956854
28.968 45.428411 44.806604 44.703746 44.718643 47.956854
29.0 45.428411 44.806604 44.70356 44.718643 47.956854
29.015 45.428411 44.806604 44.70356 44.718494 47.956854
29.031 45.428411 44.806604 44.70356 44.718345 47.956854
29.046 45.428411 44.806604 44.703375 44.718345 47.956854
29.125 45.428411 44.806591 44.703375 44.718345 47.956854
29.187 45.423612 44.806591 44.703375 44.718345 47.956854
29.235 45.421007 44.806591 44.703375 44.718345 47.956854
29.296 45.418183 44.806591 44.703375 44.718345 47.956854
29.313 45.418183 44.806591 44.703375 44.718137 47.956854
29.453 45.418183 44.806591 44.703375 44.717929 47.956854
29.469 45.417903 44.806591 44.703375 44.717929 47.956854
29.469 45.417903 44.806591 44.703375 44.717722 47.956854
29.515 45.417903 44.806591 44.703375 44.717514 47.956854
29.562 45.417903 44.806591 44.703375 44.717307 47.956854
29.578 45.412935 44.806591 44.703375 44.717307 47.956854
29.656 45.412935 44.804591 44.703375 44.717307 47.956854
29.671 45.40953 44.804591 44.703375 44.717307 47.956854
29.672 45.40953 44.801369 44.703375 44.717307 47.956854
29.734 45.409525 44.801369 44.703375 44.717307 47.956854
30.016 45.408699 44.801369 44.703375 44.717307 47.956854
30.063 45.408699 44.801369 44.703375 44.715803 47.956854
30.125 45.408683 44.801369 44.703375 44.715803 47.956854
30.203 45.408287 44.801369 44.703375 44.715803 47.956854
30.203 45.408287 44.801369 44.703375 44.714299 47.956854
30.219 45.408287 44.801369 44.703375 44.712795 47.956854
30.296 45.408287 44.801369 44.703375 44.711291 47.956854
30.328 45.408287 44.801369 44.703375 44.709788 47.956854
30.406 45.408287 44.800778 44.703375 44.709788 47.956854
30.484 45.408287 44.799455 44.703375 44.709788 47.956854
30.594 45.406674 44.799455 44.703375 44.709788 47.956854
30.61 45.406594 44.799455 44.703375 44.709788 47.956854
30.625 45.406473 44.799455 44.703375 44.709788 47.956854
30.828 45.406345 44.799455 44.703375 44.709788 47.956854
31.063 45.406345 44.799347 44.703375 44.709788 47.956854
31.094 45.406345 44.798813 44.703375 44.709788 47.956854
31.25 45.406345 44.79823 44.703375 44.709788 47.956854
31.296 45.401287 44.79823 44.703375 44.709788 47.956854
31.344 45.399958 44.79823 44.703375 44.709788 47.956854
31.5 45.399958 44.797335 44.703375 44.709788 47.956854
31.531 45.399958 44.795885 44.703375 44.709788 47.956854
31.532 45.399958 44.795746 44.703375 44.709788 47.956854
31.547 45.399958 44.79544 44.703375 44.709788 47.956854
31.671 45.398016 44.79544 44.703375 44.709788 47.956854
31.922 45.396133 44.79544 44.703375 44.709788 47.956854
31.969 45.393549 44.79544 44.703375 44.709788 47.956854
32.016 45.393549 44.791352 44.703375 44.709788 47.956854
32.188 45.393465 44.791352 44.703375 44.709788 47.956854
32.828 45.392502 44.791352 44.703375 44.709788 47.956854
32.891 45.392502 44.791352 44.703375 44.709315 47.956854
32.906 45.391842 44.791352 44.703375 44.709315 47.956854
32.906 45.390328 44.791352 44.703375 44.709315 47.956854
32.953 45.390095 44.791352 44.703375 44.709315 47.956854
33.031 45.390095 44.791352 44.703375 44.708843 47.956854
33.047 45.390095 44.791352 44.703375 44.70837 47.956854
33.141 45.390095 44.791352 44.703375 44.707898 47.956854
33.156 45.389288 44.791352 44.703375 44.707898 47.956854
33.187 45.389288 44.791352 44.703375 44.707426 47.956854
33.266 45.385909 44.791352 44.703375 44.707426 47.956854
33.531 45.383964 44.791352 44.703375 44.707426 47.956854
33.594 45.383508 44.791352 44.703375 44.707426 47.956854
33.594 45.383508 44.791085 44.703375 44.707426 47.956854
33.609 45.378085 44.791085 44.703375 44.707426 47.956854
33.625 45.37771 44.791085 44.703375 44.707426 47.956854
33.813 45.376363 44.791085 44.703375 44.707426 47.956854
33.969 45.375972 44.791085 44.703375 44.707426 47.956854
34.062 45.375972 44.789811 44.703375 44.707426 47.956854
34.094 45.375972 44.787577 44.703375 44.707426 47.956854
34.156 45.374365 44.787577 44.703375 44.707426 47.956854
34.171 45.373772 44.787577 44.703375 44.707426 47.956854
34.187 45.373772 44.787577 44.70258 44.707426 47.956854
34.203 45.373772 44.787577 44.701785 44.707426 47.956854
34.234 45.373772 44.787577 44.70099 44.707426 47.956854
34.266 45.373772 44.787577 44.700195 44.707426 47.956854
34.328 45.373772 44.787577 44.6994 44.707426 47.956854
34.39 45.373406 44.787577 44.6994 44.707426 47.956854
34.453 45.372103 44.787577 44.6994 44.707426 47.956854
34.515 45.37175 44.787577 44.6994 44.707426 47.956854
34.594 45.37175 44.787469 44.6994 44.707426 47.956854
34.89 45.370516 44.787469 44.6994 44.707426 47.956854
34.984 45.370489 44.787469 44.6994 44.707426 47.956854
35.031 45.370473 44.787469 44.6994 44.707426 47.956854
35.031 45.370473 44.785705 44.6994 44.707426 47.956854
35.156 45.370473 44.784831 44.6994 44.707426 47.956854
35.218 45.367373 44.784831 44.6994 44.707426 47.956854
35.281 45.367373 44.784831 44.699387 44.707426 47.956854
35.296 45.367373 44.784831 44.699374 44.707426 47.956854
35.328 45.367373 44.784831 44.699362 44.707426 47.956854
35.359 45.367373 44.784831 44.699349 44.707426 47.956854
35.437 45.367373 44.784831 44.699337 44.707426 47.956854
35.718 45.365879 44.784831 44.699337 44.707426 47.956854
35.734 45.365879 44.783476 44.699337 44.707426 47.956854
35.796 45.36441 44.783476 44.699337 44.707426 47.956854
35.875 45.361981 44.783476 44.699337 44.707426 47.956854
35.891 45.361981 44.783255 44.699337 44.707426 47.956854
36.093 45.361862 44.783255 44.699337 44.707426 47.956854
36.141 45.360318 44.783255 44.699337 44.707426 47.956854
36.204 45.315859 44.783255 44.699337 44.707426 47.956854
36.359 45.314241 44.783255 44.699337 44.707426 47.956854
36.375 45.314241 44.783255 44.6992 44.707426 47.956854
36.39 45.314241 44.783255 44.699063 44.707426 47.956854
36.421 45.314241 44.783255 44.698927 44.707426 47.956854
36.453 45.314241 44.783255 44.69879 44.707426 47.956854
36.531 45.313963 44.783255 44.69879 44.707426 47.956854
36.546 45.313963 44.783255 44.698654 44.707426 47.956854
36.547 45.313963 44.782661 44.698654 44.707426 47.956854
36.578 45.313963 44.782466 44.698654 44.707426 47.956854
36.578 45.313963 44.782466 44.698654 44.70628 47.956854
36.672 45.313963 44.782211 44.698654 44.70628 47.956854
36.718 45.313963 44.782211 44.698654 44.705135 47.956854
36.719 45.313963 44.782211 44.698654 44.703989 47.956854
36.75 45.312868 44.782211 44.698654 44.703989 47.956854
36.766 45.287477 44.782211 44.698654 44.703989 47.956854
36.828 45.287477 44.782211 44.698654 44.702844 47.956854
36.844 45.287244 44.782211 44.698654 44.702844 47.956854
36.859 45.287244 44.782211 44.698654 44.701699 47.956854
36.875 45.286185 44.782211 44.698654 44.701699 47.956854
36.922 45.286185 44.782193 44.698654 44.701699 47.956854
37.031 45.284768 44.782193 44.698654 44.701699 47.956854
37.188 45.283796 44.782193 44.698654 44.701699 47.956854
37.297 45.282654 44.782193 44.698654 44.701699 47.956854
37.375 45.281242 44.782193 44.698654 44.701699 47.956854
37.406 45.281242 44.781609 44.698654 44.701699 47.956854
37.484 45.281242 44.781609 44.698515 44.701699 47.956854
37.484 45.281242 44.781609 44.698376 44.701699 47.956854
37.531 45.281242 44.781609 44.698238 44.701699 47.956854
37.562 45.281242 44.781609 44.698099 44.701699 47.956854
37.609 45.281174 44.781609 44.698099 44.701699 47.956854
37.641 45.281174 44.781609 44.698099 44.701371 47.956854
37.656 45.281174 44.781609 44.697961 44.701371 47.956854
37.781 45.281174 44.781609 44.697961 44.701044 47.956854
37.797 45.281174 44.781609 44.697961 44.700716 47.956854
37.813 45.281174 44.778777 44.697961 44.700716 47.956854
37.844 45.281174 44.778692 44.697961 44.700716 47.956854
37.89 45.281174 44.777673 44.697961 44.700716 47.956854
37.906 45.281174 44.777673 44.697961 44.700389 47.956854
37.921 45.278799 44.777673 44.697961 44.700389 47.956854
37.937 45.278799 44.777673 44.697961 44.700062 47.956854
38.047 45.278567 44.777673 44.697961 44.700062 47.956854
38.234 45.275664 44.777673 44.697961 44.700062 47.956854
38.297 45.275537 44.777673 44.697961 44.700062 47.956854
38.359 45.274578 44.777673 44.697961 44.700062 47.956854
38.375 45.274578 44.777565 44.697961 44.700062 47.956854
38.485 45.274578 44.777565 44.697961 44.699951 47.956854
38.5 45.274264 44.777565 44.697961 44.699951 47.956854
38.625 45.274264 44.777565 44.697961 44.699841 47.956854
38.625 45.274264 44.777565 44.697961 44.699731 47.956854
38.75 45.274264 44.777565 44.697961 44.699621 47.956854
38.781 45.274264 44.777565 44.697961 44.699511 47.956854
38.844 45.274242 44.777565 44.697961 44.699511 47.956854
39.125 45.274214 44.777565 44.697961 44.699511 47.956854
39.156 45.273476 44.777565 44.697961 44.699511 47.956854
39.281 45.272496 44.777565 44.697961 44.699511 47.956854
39.344 45.272496 44.777565 44.697961 44.699438 47.956854
39.468 45.272496 44.777565 44.697961 44.699365 47.956854
39.469 45.271951 44.777565 44.697961 44.699365 47.956854
39.485 45.271951 44.777565 44.697961 44.699293 47.956854
39.609 45.271951 44.777565 44.697961 44.69922 47.956854
39.64 45.271951 44.777565 44.697961 44.699148 47.956854
39.75 45.27194 44.777565 44.697961 44.699148 47.956854
39.875 45.27194 44.770956 44.697961 44.699148 47.956854
40.032 45.268299 44.770956 44.697961 44.699148 47.956854
40.047 45.268292 44.770956 44.697961 44.699148 47.956854
40.156 45.268292 44.769997 44.697961 44.699148 47.956854
40.266 45.268011 44.769997 44.697961 44.699148 47.956854
40.312 45.267599 44.769997 44.697961 44.699148 47.956854
40.438 45.267573 44.769997 44.697961 44.699148 47.956854
40.641 45.267573 44.768679 44.697961 44.699148 47.956854
40.672 45.266766 44.768679 44.697961 44.699148 47.956854
41.0 45.266723 44.768679 44.697961 44.699148 47.956854
41.046 45.266696 44.768679 44.697961 44.699148 47.956854
41.047 45.266584 44.768679 44.697961 44.699148 47.956854
41.265 45.266584 44.767376 44.697961 44.699148 47.956854
41.296 45.266351 44.767376 44.697961 44.699148 47.956854
41.391 45.266351 44.767376 44.697961 44.698936 47.956854
41.515 45.266351 44.767376 44.697961 44.698724 47.956854
41.547 45.266351 44.767376 44.697961 44.698512 47.956854
41.625 45.265937 44.767376 44.697961 44.698512 47.956854
41.656 45.265937 44.767376 44.697961 44.6983 47.956854
41.672 45.265937 44.765065 44.697961 44.6983 47.956854
41.703 45.265937 44.765065 44.697961 44.698088 47.956854
41.765 45.265779 44.765065 44.697961 44.698088 47.956854
41.766 45.26576 44.765065 44.697961 44.698088 47.956854
41.875 45.26576 44.76467 44.697961 44.698088 47.956854
42.032 45.265675 44.76467 44.697961 44.698088 47.956854
42.062 45.265675 44.764235 44.697961 44.698088 47.956854
42.156 45.265675 44.764113 44.697961 44.698088 47.956854
42.375 45.265675 44.75467 44.697961 44.698088 47.956854
42.594 45.265443 44.75467 44.697961 44.698088 47.956854
42.735 45.246485 44.75467 44.697961 44.698088 47.956854
43.141 45.246485 44.754554 44.697961 44.698088 47.956854
43.282 45.242844 44.754554 44.697961 44.698088 47.956854
43.313 45.242759 44.754554 44.697961 44.698088 47.956854
43.359 45.242743 44.754554 44.697961 44.698088 47.956854
43.438 45.242743 44.754415 44.697961 44.698088 47.956854
43.968 45.242421 44.754415 44.697961 44.698088 47.956854
44.125 45.242421 44.754415 44.697378 44.698088 47.956854
44.125 45.242421 44.754415 44.696795 44.698088 47.956854
44.14 45.242421 44.754415 44.696212 44.698088 47.956854
44.172 45.242313 44.754415 44.696212 44.698088 47.956854
44.172 45.242313 44.754415 44.695629 44.698088 47.956854
44.296 45.242313 44.754415 44.695046 44.698088 47.956854
44.64 45.240792 44.754415 44.695046 44.698088 47.956854
44.672 45.240792 44.754415 44.695046 44.697819 47.956854
44.796 45.240792 44.754415 44.695046 44.69755 47.956854
44.813 45.240792 44.754056 44.695046 44.69755 47.956854
44.828 45.240792 44.754056 44.695046 44.697281 47.956854
44.937 45.240792 44.754056 44.695046 44.697012 47.956854
44.969 45.240569 44.754056 44.695046 44.697012 47.956854
45.031 45.240152 44.754056 44.695046 44.697012 47.956854
45.031 45.240152 44.754056 44.695046 44.696743 47.956854
45.203 45.240152 44.754056 44.694924 44.696743 47.956854
45.219 45.240152 44.754056 44.694802 44.696743 47.956854
45.235 45.240099 44.754056 44.694802 44.696743 47.956854
45.25 45.240099 44.754056 44.694681 44.696743 47.956854
45.297 45.240099 44.754056 44.694559 44.696743 47.956854
45.391 45.240091 44.754056 44.694559 44.696743 47.956854
45.406 45.240091 44.754056 44.694438 44.696743 47.956854
45.438 45.240091 44.754056 44.694438 44.696001 47.956854
45.562 45.240091 44.754056 44.694438 44.695259 47.956854
45.578 45.240091 44.754056 44.694438 44.694518 47.956854
45.703 45.240091 44.754056 44.694438 44.693776 47.956854
45.796 45.240091 44.754056 44.694438 44.693035 47.956854
46.266 45.240064 44.754056 44.694438 44.693035 47.956854
46.312 45.240064 44.754056 44.694205 44.693035 47.956854
46.328 45.240064 44.754056 44.693972 44.693035 47.956854
46.359 45.240064 44.754056 44.69374 44.693035 47.956854
46.406 45.240064 44.754056 44.693507 44.693035 47.956854
46.5 45.240023 44.754056 44.693507 44.693035 47.956854
46.5 45.240023 44.754056 44.693275 44.693035 47.956854
46.703 45.240023 44.753851 44.693275 44.693035 47.956854
46.734 45.238892 44.753851 44.693275 44.693035 47.956854
46.812 45.238892 44.751354 44.693275 44.693035 47.956854
46.828 45.238884 44.751354 44.693275 44.693035 47.956854
46.953 45.238884 44.749518 44.693275 44.693035 47.956854
47.109 45.238884 44.748559 44.693275 44.693035 47.956854
47.406 45.238884 44.748559 44.693163 44.693035 47.956854
47.421 45.238554 44.748559 44.693163 44.693035 47.956854
47.422 45.238554 44.747707 44.693163 44.693035 47.956854
47.422 45.238554 44.747707 44.693051 44.693035 47.956854
47.437 45.238554 44.747707 44.692939 44.693035 47.956854
47.484 45.238554 44.747707 44.692827 44.693035 47.956854
47.593 45.238554 44.747707 44.692715 44.693035 47.956854
47.594 45.238554 44.747706 44.692715 44.693035 47.956854
47.641 45.238274 44.747706 44.692715 44.693035 47.956854
47.75 45.238274 44.74725 44.692715 44.693035 47.956854
48.141 45.237479 44.74725 44.692715 44.693035 47.956854
48.234 45.237479 44.747165 44.692715 44.693035 47.956854
48.312 45.237479 44.747165 44.692666 44.693035 47.956854
48.328 45.236927 44.747165 44.692666 44.693035 47.956854
48.359 45.236927 44.747165 44.692617 44.693035 47.956854
48.39 45.236927 44.747165 44.692569 44.693035 47.956854
48.422 45.236927 44.747165 44.69252 44.693035 47.956854
48.5 45.236925 44.747165 44.69252 44.693035 47.956854
48.531 45.236925 44.747165 44.692472 44.693035 47.956854
49.188 45.236925 44.747165 44.692472 44.692923 47.956854
49.312 45.236925 44.747165 44.692472 44.692811 47.956854
49.328 45.236925 44.747165 44.692472 44.692699 47.956854
49.375 45.236047 44.747165 44.692472 44.692699 47.956854
49.469 45.236047 44.747165 44.692472 44.692587 47.956854
49.546 45.236047 44.747165 44.692472 44.692475 47.956854
49.625 45.235799 44.747165 44.692472 44.692475 47.956854
49.734 45.235756 44.747165 44.692472 44.692475 47.956854
49.813 45.235671 44.747165 44.692472 44.692475 47.956854
50.094 45.235622 44.747165 44.692472 44.692475 47.956854
50.094 45.235622 44.747149 44.692472 44.692475 47.956854
50.094 45.235622 44.747149 44.692472 44.692395 47.956854
50.203 45.235622 44.747149 44.692472 44.692316 47.956854
50.218 45.235622 44.747149 44.692472 44.692237 47.956854
50.344 45.235622 44.747149 44.692472 44.692158 47.956854
50.39 45.235622 44.746354 44.692472 44.692158 47.956854
50.437 45.235622 44.746354 44.692472 44.692079 47.956854
50.719 45.235494 44.746354 44.692472 44.692079 47.956854
50.766 45.234699 44.746354 44.692472 44.692079 47.956854
50.984 45.234672 44.746354 44.692472 44.692079 47.956854
51.406 45.233463 44.746354 44.692472 44.692079 47.956854
52.078 45.233335 44.746354 44.692472 44.692079 47.956854
52.594 45.233335 44.745566 44.692472 44.692079 47.956854
52.656 45.23254 44.745566 44.692472 44.692079 47.956854
52.719 45.23254 44.742952 44.692472 44.692079 47.956854
53.046 45.23254 44.742952 44.69212 44.692079 47.956854
53.078 45.232419 44.742952 44.69212 44.692079 47.956854
53.094 45.232419 44.742952 44.691769 44.692079 47.956854
53.125 45.232419 44.742952 44.691417 44.692079 47.956854
53.172 45.232419 44.742952 44.691066 44.692079 47.956854
53.281 45.232419 44.742952 44.690715 44.692079 47.956854
53.782 45.232419 44.742952 44.690715 44.691987 47.956854
53.891 45.232419 44.742952 44.690715 44.691895 47.956854
53.921 45.232419 44.742952 44.690715 44.691803 47.956854
53.984 45.232419 44.742952 44.690642 44.691803 47.956854
54.031 45.232419 44.742952 44.690569 44.691803 47.956854
54.046 45.232419 44.742952 44.690497 44.691803 47.956854
54.047 45.231836 44.742952 44.690497 44.691803 47.956854
54.047 45.231836 44.742952 44.690497 44.691711 47.956854
54.094 45.231836 44.742952 44.690424 44.691711 47.956854
54.14 45.231836 44.742952 44.690424 44.691619 47.956854
54.218 45.231836 44.742952 44.690352 44.691619 47.956854
54.453 45.230215 44.742952 44.690352 44.691619 47.956854
54.906 45.230215 44.742952 44.69033 44.691619 47.956854
54.953 45.230215 44.742952 44.690308 44.691619 47.956854
54.968 45.230215 44.742952 44.690286 44.691619 47.956854
55.016 45.230215 44.742952 44.690264 44.691619 47.956854
55.14 45.230215 44.742952 44.690243 44.691619 47.956854
55.812 45.230215 44.742952 44.690214 44.691619 47.956854
55.89 45.230215 44.742952 44.690186 44.691619 47.956854
55.891 45.230215 44.742952 44.690158 44.691619 47.956854
55.937 45.230215 44.742952 44.69013 44.691619 47.956854
56.078 45.230215 44.742952 44.690102 44.691619 47.956854
56.328 45.229927 44.742952 44.690102 44.691619 47.956854
56.563 45.229344 44.742952 44.690102 44.691619 47.956854
56.625 45.229301 44.742952 44.690102 44.691619 47.956854
56.687 45.228961 44.742952 44.690102 44.691619 47.956854
56.734 45.228961 44.742952 44.689821 44.691619 47.956854
56.75 45.228925 44.742952 44.689821 44.691619 47.956854
56.812 45.228925 44.742952 44.68954 44.691619 47.956854
56.812 45.228925 44.742952 44.689259 44.691619 47.956854
56.859 45.228925 44.742952 44.688978 44.691619 47.956854
56.875 45.228872 44.742952 44.688978 44.691619 47.956854
57.0 45.228872 44.742952 44.688698 44.691619 47.956854
57.515 45.228872 44.742952 44.688682 44.691619 47.956854
57.593 45.228872 44.742952 44.688666 44.691619 47.956854
57.594 45.228872 44.742952 44.68865 44.691619 47.956854
57.625 45.228872 44.742952 44.688634 44.691619 47.956854
57.687 45.228872 44.742369 44.688634 44.691619 47.956854
57.765 45.228872 44.742369 44.688618 44.691619 47.956854
57.953 45.228559 44.742369 44.688618 44.691619 47.956854
58.14 45.228559 44.742369 44.688236 44.691619 47.956854
58.218 45.228559 44.742369 44.687855 44.691619 47.956854
58.219 45.228559 44.742369 44.687474 44.691619 47.956854
58.25 45.228559 44.742369 44.687093 44.691619 47.956854
58.313 45.204877 44.742369 44.687093 44.691619 47.956854
58.359 45.204779 44.742369 44.687093 44.691619 47.956854
58.375 45.183855 44.742369 44.687093 44.691619 47.956854
58.39 45.183855 44.742369 44.686712 44.691619 47.956854
58.406 45.183736 44.742369 44.686712 44.691619 47.956854
58.454 45.183624 44.742369 44.686712 44.691619 47.956854
59.156 45.183624 44.742285 44.686712 44.691619 47.956854
59.203 45.183324 44.742285 44.686712 44.691619 47.956854
59.625 45.183324 44.741965 44.686712 44.691619 47.956854
60.25 45.183324 44.741965 44.686319 44.691619 47.956854
60.343 45.183324 44.741965 44.685927 44.691619 47.956854
60.344 45.183324 44.741965 44.685534 44.691619 47.956854
60.375 45.183324 44.741965 44.685142 44.691619 47.956854
60.406 45.18285 44.741965 44.685142 44.691619 47.956854
60.515 45.18285 44.741965 44.68475 44.691619 47.956854
60.75 45.182602 44.741965 44.68475 44.691619 47.956854
60.766 45.182588 44.741965 44.68475 44.691619 47.956854
60.89 45.182588 44.741965 44.684665 44.691619 47.956854
60.968 45.182588 44.741965 44.68458 44.691619 47.956854
60.984 45.182588 44.741965 44.684496 44.691619 47.956854
61.0 45.182588 44.741965 44.684411 44.691619 47.956854
61.14 45.182588 44.741965 44.684327 44.691619 47.956854
61.515 45.182588 44.741965 44.684324 44.691619 47.956854
61.593 45.182588 44.741965 44.684322 44.691619 47.956854
61.609 45.182588 44.741965 44.68432 44.691619 47.956854
61.625 45.182588 44.741965 44.684318 44.691619 47.956854
61.64 45.18247 44.741965 44.684318 44.691619 47.956854
61.672 45.18247 44.741946 44.684318 44.691619 47.956854
61.719 45.18247 44.741522 44.684318 44.691619 47.956854
61.765 45.18247 44.741522 44.684316 44.691619 47.956854
61.766 45.180633 44.741522 44.684316 44.691619 47.956854
61.797 45.180209 44.741522 44.684316 44.691619 47.956854
62.438 45.17778 44.741522 44.684316 44.691619 47.956854
62.454 45.177301 44.741522 44.684316 44.691619 47.956854
62.485 45.157447 44.741522 44.684316 44.691619 47.956854
62.516 45.153287 44.741522 44.684316 44.691619 47.956854
62.61 44.995627 44.741522 44.684316 44.691619 47.956854
62.719 44.994636 44.741522 44.684316 44.691619 47.956854
62.813 44.994538 44.741522 44.684316 44.691619 47.956854
63.125 44.994511 44.741522 44.684316 44.691619 47.956854
63.328 44.994098 44.741522 44.684316 44.691619 47.956854
63.766 44.990714 44.741522 44.684316 44.691619 47.956854
64.391 44.987658 44.741522 44.684316 44.691619 47.956854
64.469 44.986899 44.741522 44.684316 44.691619 47.956854
64.485 44.912267 44.741522 44.684316 44.691619 47.956854
64.953 44.912188 44.741522 44.684316 44.691619 47.956854
65.0 44.911562 44.741522 44.684316 44.691619 47.956854
65.296 44.910629 44.741522 44.684316 44.691619 47.956854
65.594 44.910074 44.741522 44.684316 44.691619 47.956854
65.641 44.897293 44.741522 44.684316 44.691619 47.956854
65.875 44.897293 44.741522 44.684316 44.691049 47.956854
65.985 44.897293 44.741522 44.684316 44.690479 47.956854
66.062 44.897293 44.741522 44.684316 44.689909 47.956854
66.125 44.895869 44.741522 44.684316 44.689909 47.956854
66.172 44.895869 44.741522 44.684316 44.689339 47.956854
66.296 44.895869 44.741522 44.684316 44.688769 47.956854
66.515 44.894082 44.741522 44.684316 44.688769 47.956854
66.781 44.894082 44.741031 44.684316 44.688769 47.956854
66.953 44.894082 44.741031 44.684316 44.688488 47.956854
67.078 44.891476 44.741031 44.684316 44.688488 47.956854
67.078 44.891476 44.741031 44.684316 44.688207 47.956854
67.125 44.891476 44.737612 44.684316 44.688207 47.956854
67.14 44.891476 44.737612 44.684316 44.687926 47.956854
67.219 44.878047 44.737612 44.684316 44.687926 47.956854
67.25 44.878047 44.737612 44.684316 44.687645 47.956854
67.297 44.838246 44.737612 44.684316 44.687645 47.956854
67.313 44.838161 44.737612 44.684316 44.687645 47.956854
67.329 44.832906 44.737612 44.684316 44.687645 47.956854
67.375 44.832906 44.737612 44.684316 44.687365 47.956854
67.546 44.832334 44.737612 44.684316 44.687365 47.956854
67.688 44.831628 44.737612 44.684316 44.687365 47.956854
67.704 44.826394 44.737612 44.684316 44.687365 47.956854
67.844 44.814557 44.737612 44.684316 44.687365 47.956854
68.578 44.813974 44.737612 44.684316 44.687365 47.956854
68.672 44.813432 44.737612 44.684316 44.687365 47.956854
68.75 44.813413 44.737612 44.684316 44.687365 47.956854
68.828 44.812618 44.737612 44.684316 44.687365 47.956854
68.86 44.809769 44.737612 44.684316 44.687365 47.956854
68.954 44.795773 44.737612 44.684316 44.687365 47.956854
68.969 44.788572 44.737612 44.684316 44.687365 47.956854
69.047 44.788493 44.737612 44.684316 44.687365 47.956854
69.11 44.776291 44.737612 44.684316 44.687365 47.956854
69.157 44.776291 44.736332 44.684316 44.687365 47.956854
69.375 44.775193 44.736332 44.684316 44.687365 47.956854
69.407 44.771234 44.736332 44.684316 44.687365 47.956854
69.422 44.77081 44.736332 44.684316 44.687365 47.956854
69.453 44.77081 44.736332 44.684186 44.687365 47.956854
69.516 44.77081 44.736332 44.684056 44.687365 47.956854
69.547 44.77081 44.736332 44.683927 44.687365 47.956854
69.625 44.77081 44.736332 44.683797 44.687365 47.956854
69.641 44.768184 44.736332 44.683797 44.687365 47.956854
69.671 44.768184 44.736332 44.683668 44.687365 47.956854
69.782 44.767998 44.736332 44.683668 44.687365 47.956854
69.813 44.766093 44.736332 44.683668 44.687365 47.956854
70.359 44.766014 44.736332 44.683668 44.687365 47.956854
70.407 44.765999 44.736332 44.683668 44.687365 47.956854
70.579 44.764692 44.736332 44.683668 44.687365 47.956854
70.704 44.764308 44.736332 44.683668 44.687365 47.956854
70.718 44.764308 44.736332 44.683624 44.687365 47.956854
70.797 44.764308 44.736332 44.683581 44.687365 47.956854
70.828 44.764308 44.736332 44.683538 44.687365 47.956854
70.89 44.764308 44.736332 44.683495 44.687365 47.956854
70.968 44.764308 44.736332 44.683452 44.687365 47.956854
71.375 44.763984 44.736332 44.683452 44.687365 47.956854
71.61 44.75587 44.736332 44.683452 44.687365 47.956854
71.984 44.75587 44.736332 44.683433 44.687365 47.956854
72.016 44.749591 44.736332 44.683433 44.687365 47.956854
72.078 44.749591 44.736332 44.683414 44.687365 47.956854
72.109 44.749591 44.736332 44.683395 44.687365 47.956854
72.234 44.749591 44.736332 44.683376 44.687365 47.956854
72.25 44.749591 44.736332 44.683358 44.687365 47.956854
72.671 44.749358 44.736332 44.683358 44.687365 47.956854
72.86 44.74907 44.736332 44.683358 44.687365 47.956854
73.078 44.74907 44.736332 44.683344 44.687365 47.956854
73.187 44.74907 44.736332 44.68333 44.687365 47.956854
73.219 44.74907 44.736332 44.683316 44.687365 47.956854
73.343 44.74907 44.736332 44.683302 44.687365 47.956854
73.375 44.74907 44.736332 44.683288 44.687365 47.956854
73.532 44.735766 44.736332 44.683288 44.687365 47.956854
74.172 44.735098 44.736332 44.683288 44.687365 47.956854
74.297 44.734112 44.736332 44.683288 44.687365 47.956854
74.344 44.73288 44.736332 44.683288 44.687365 47.956854
74.5 44.732808 44.736332 44.683288 44.687365 47.956854
74.532 44.731849 44.736332 44.683288 44.687365 47.956854
74.735 44.731614 44.736332 44.683288 44.687365 47.956854
75.125 44.731535 44.736332 44.683288 44.687365 47.956854
75.782 44.728558 44.736332 44.683288 44.687365 47.956854
75.938 44.728542 44.736332 44.683288 44.687365 47.956854
76.157 44.727643 44.736332 44.683288 44.687365 47.956854
76.297 44.727643 44.736193 44.683288 44.687365 47.956854
76.375 44.722954 44.736193 44.683288 44.687365 47.956854
76.563 44.722932 44.736193 44.683288 44.687365 47.956854
76.594 44.722508 44.736193 44.683288 44.687365 47.956854
76.719 44.722466 44.736193 44.683288 44.687365 47.956854
76.813 44.721895 44.736193 44.683288 44.687365 47.956854
77.047 44.721736 44.736193 44.683288 44.687365 47.956854
77.203 44.721736 44.736193 44.683288 44.687339 47.956854
77.281 44.721736 44.736193 44.683288 44.687313 47.956854
77.39 44.721736 44.736193 44.683288 44.687287 47.956854
77.391 44.721736 44.73615 44.683288 44.687287 47.956854
77.5 44.721736 44.73615 44.683288 44.687261 47.956854
77.609 44.721736 44.73615 44.683288 44.687236 47.956854
77.766 44.721736 44.73615 44.683288 44.687069 47.956854
77.86 44.721089 44.73615 44.683288 44.687069 47.956854
77.875 44.721089 44.73615 44.683288 44.686902 47.956854
77.984 44.721089 44.73615 44.683288 44.686736 47.956854
78.078 44.721089 44.73615 44.683288 44.686569 47.956854
78.171 44.721089 44.73615 44.683288 44.686403 47.956854
78.235 44.717993 44.73615 44.683288 44.686403 47.956854
78.532 44.717993 44.73615 44.683288 44.68621 47.956854
78.579 44.717889 44.73615 44.683288 44.68621 47.956854
78.641 44.717889 44.73615 44.683288 44.686017 47.956854
78.672 44.717889 44.735244 44.683288 44.686017 47.956854
78.703 44.717412 44.735244 44.683288 44.686017 47.956854
78.75 44.717412 44.735244 44.683288 44.685824 47.956854
78.766 44.71612 44.735244 44.683288 44.685824 47.956854
78.829 44.716115 44.735244 44.683288 44.685824 47.956854
78.844 44.716036 44.735244 44.683288 44.685824 47.956854
78.859 44.716036 44.735244 44.683288 44.685631 47.956854
78.953 44.716036 44.735244 44.683288 44.685438 47.956854
79.391 44.716036 44.735244 44.683288 44.685394 47.956854
79.469 44.716036 44.735244 44.683288 44.685351 47.956854
79.593 44.716036 44.735244 44.683288 44.685308 47.956854
79.719 44.716036 44.735244 44.683288 44.685265 47.956854
79.796 44.716036 44.735244 44.683288 44.685222 47.956854
80.016 44.713365 44.735244 44.683288 44.685222 47.956854
80.094 44.713306 44.735244 44.683288 44.685222 47.956854
80.172 44.712993 44.735244 44.683288 44.685222 47.956854
80.469 44.712489 44.735244 44.683288 44.685222 47.956854
80.532 44.709722 44.735244 44.683288 44.685222 47.956854
80.687 44.709703 44.735244 44.683288 44.685222 47.956854
80.704 44.708935 44.735244 44.683288 44.685222 47.956854
80.907 44.70885 44.735244 44.683288 44.685222 47.956854
81.016 44.70861 44.735244 44.683288 44.685222 47.956854
82.313 44.703777 44.735244 44.683288 44.685222 47.956854
82.469 44.703428 44.735244 44.683288 44.685222 47.956854
82.657 44.703412 44.735244 44.683288 44.685222 47.956854
82.704 44.703333 44.735244 44.683288 44.685222 47.956854
82.969 44.702523 44.735244 44.683288 44.685222 47.956854
83.11 44.702137 44.735244 44.683288 44.685222 47.956854
83.563 44.699532 44.735244 44.683288 44.685222 47.956854
83.782 44.698996 44.735244 44.683288 44.685222 47.956854
83.813 44.698631 44.735244 44.683288 44.685222 47.956854
84.047 44.698022 44.735244 44.683288 44.685222 47.956854
84.141 44.698022 44.73496 44.683288 44.685222 47.956854
84.235 44.697973 44.73496 44.683288 44.685222 47.956854
84.454 44.697944 44.73496 44.683288 44.685222 47.956854
84.75 44.697784 44.73496 44.683288 44.685222 47.956854
85.016 44.697784 44.73496 44.683288 44.684999 47.956854
85.078 44.697784 44.73496 44.683288 44.684973 47.956854
85.11 44.697784 44.73496 44.683288 44.68475 47.956854
85.156 44.697784 44.73496 44.683288 44.684724 47.956854
85.25 44.697784 44.73496 44.683288 44.684501 47.956854
85.296 44.697784 44.73496 44.683288 44.684475 47.956854
85.36 44.697635 44.73496 44.683288 44.684475 47.956854
85.391 44.697635 44.73496 44.683288 44.684252 47.956854
85.437 44.697635 44.73496 44.683288 44.684226 47.956854
85.453 44.697635 44.73496 44.683288 44.684003 47.956854
85.515 44.697635 44.73496 44.683288 44.683977 47.956854
86.422 44.697158 44.73496 44.683288 44.683977 47.956854
87.329 44.697028 44.73496 44.683288 44.683977 47.956854
87.5 44.69607 44.73496 44.683288 44.683977 47.956854
87.719 44.69602 44.73496 44.683288 44.683977 47.956854
88.188 44.695735 44.73496 44.683288 44.683977 47.956854
88.25 44.69558 44.73496 44.683288 44.683977 47.956854
88.266 44.695325 44.73496 44.683288 44.683977 47.956854
89.031 44.695325 44.732259 44.683288 44.683977 47.956854
89.047 44.695104 44.732259 44.683288 44.683977 47.956854
90.609 44.695104 44.732257 44.683288 44.683977 47.956854
91.563 44.695101 44.732257 44.683288 44.683977 47.956854
92.157 44.695082 44.732257 44.683288 44.683977 47.956854
93.578 44.695076 44.732257 44.683288 44.683977 47.956854
93.906 44.695076 44.732106 44.683288 44.683977 47.956854
94.344 44.695057 44.732106 44.683288 44.683977 47.956854
94.36 44.694927 44.732106 44.683288 44.683977 47.956854
94.484 44.694927 44.731906 44.683288 44.683977 47.956854
94.532 44.694927 44.731065 44.683288 44.683977 47.956854
94.64 44.694344 44.731065 44.683288 44.683977 47.956854
96.11 44.694344 44.731065 44.683288 44.683897 47.956854
96.203 44.694344 44.731065 44.683288 44.683818 47.956854
96.375 44.694344 44.731065 44.683288 44.683739 47.956854
96.516 44.694344 44.731065 44.683288 44.68366 47.956854
96.578 44.694344 44.731065 44.683288 44.683581 47.956854
97.0 44.694344 44.729472 44.683288 44.683581 47.956854
97.094 44.694344 44.729472 44.683288 44.683576 47.956854
97.172 44.694344 44.729472 44.683288 44.683571 47.956854
97.328 44.694344 44.729472 44.683288 44.683567 47.956854
97.422 44.694344 44.728953 44.683288 44.683567 47.956854
97.484 44.694344 44.728953 44.683288 44.683562 47.956854
97.546 44.694344 44.728953 44.683288 44.683558 47.956854
97.922 44.694344 44.728047 44.683288 44.683558 47.956854
98.016 44.693512 44.728047 44.683288 44.683558 47.956854
98.063 44.693512 44.727975 44.683288 44.683558 47.956854
98.218 44.693088 44.727975 44.683288 44.683558 47.956854
98.297 44.692976 44.727975 44.683288 44.683558 47.956854
98.579 44.692939 44.727975 44.683288 44.683558 47.956854
98.907 44.692939 44.727651 44.683288 44.683558 47.956854
99.172 44.692939 44.72748 44.683288 44.683558 47.956854
99.266 44.692939 44.727243 44.683288 44.683558 47.956854
99.781 44.692939 44.727207 44.683288 44.683558 47.956854
100.454 44.692476 44.727207 44.683288 44.683558 47.956854
100.625 44.692469 44.727207 44.683288 44.683558 47.956854
102.719 44.69241 44.727207 44.683288 44.683558 47.956854
103.094 44.692273 44.727207 44.683288 44.683558 47.956854
103.563 44.692245 44.727207 44.683288 44.683558 47.956854
103.609 44.692096 44.727207 44.683288 44.683558 47.956854
103.985 44.692047 44.727207 44.683288 44.683558 47.956854
106.438 44.692044 44.727207 44.683288 44.683558 47.956854
107.188 44.692 44.727207 44.683288 44.683558 47.956854
107.266 44.692 44.72682 44.683288 44.683558 47.956854
107.391 44.691972 44.72682 44.683288 44.683558 47.956854
107.484 44.691972 44.72669 44.683288 44.683558 47.956854
107.532 44.691888 44.72669 44.683288 44.683558 47.956854
108.094 44.691687 44.72669 44.683288 44.683558 47.956854
108.657 44.691687 44.72669 44.683288 44.683539 47.956854
108.735 44.691687 44.72669 44.683288 44.68352 47.956854
108.89 44.691687 44.72669 44.683288 44.683501 47.956854
109.032 44.691559 44.72669 44.683288 44.683501 47.956854
109.078 44.691559 44.72669 44.683288 44.683482 47.956854
109.125 44.691559 44.72669 44.683288 44.683464 47.956854
109.688 44.691475 44.72669 44.683288 44.683464 47.956854
109.719 44.691475 44.725774 44.683288 44.683464 47.956854
109.719 44.691475 44.725774 44.683288 44.68346 47.956854
109.828 44.691475 44.725774 44.683288 44.683457 47.956854
109.968 44.691475 44.725774 44.683288 44.683454 47.956854
110.141 44.691475 44.725774 44.683288 44.683451 47.956854
110.187 44.691475 44.725774 44.683288 44.683448 47.956854
112.61 44.691475 44.724944 44.683288 44.683448 47.956854
114.485 44.691469 44.724944 44.683288 44.683448 47.956854
116.156 44.691384 44.724944 44.683288 44.683448 47.956854
120.438 44.691384 44.72463 44.683288 44.683448 47.956854
120.782 44.691384 44.724518 44.683288 44.683448 47.956854
121.594 44.69134 44.724518 44.683288 44.683448 47.956854
121.937 44.690863 44.724518 44.683288 44.683448 47.956854
122.297 44.690784 44.724518 44.683288 44.683448 47.956854
122.469 44.690765 44.724518 44.683288 44.683448 47.956854
122.672 44.690765 44.724518 44.683288 44.683435 47.956854
122.797 44.690765 44.724518 44.683288 44.683422 47.956854
122.937 44.690765 44.724518 44.683288 44.683409 47.956854
123.141 44.690765 44.724518 44.683288 44.683396 47.956854
123.171 44.690765 44.724518 44.683288 44.683384 47.956854
124.5 44.690765 44.724391 44.683288 44.683384 47.956854
125.203 44.690765 44.72422 44.683288 44.683384 47.956854
127.235 44.690765 44.723637 44.683288 44.683384 47.956854
127.672 44.690765 44.723188 44.683288 44.683384 47.956854
127.719 44.690765 44.723118 44.683288 44.683384 47.956854
128.11 44.690746 44.723118 44.683288 44.683384 47.956854
130.969 44.690746 44.722804 44.683288 44.683384 47.956854
131.281 44.690598 44.722804 44.683288 44.683384 47.956854
132.813 44.690598 44.722674 44.683288 44.683384 47.956854
133.391 44.690598 44.722018 44.683288 44.683384 47.956854
135.219 44.690598 44.721605 44.683288 44.683384 47.956854
135.938 44.690598 44.720692 44.683288 44.683384 47.956854
136.375 44.690598 44.720692 44.683288 44.683364 47.956854
136.531 44.690598 44.720692 44.683288 44.683345 47.956854
136.656 44.690598 44.720692 44.683288 44.683326 47.956854
136.906 44.690598 44.720692 44.683288 44.683307 47.956854
136.906 44.690598 44.720692 44.683288 44.683288 47.956854
141.204 44.690598 44.720308 44.683288 44.683288 47.956854
143.344 44.690598 44.71957 44.683288 44.683288 47.956854
146.469 44.689803 44.71957 44.683288 44.683288 47.956854
146.656 44.689803 44.718267 44.683288 44.683288 47.956854
149.766 44.689803 44.717313 44.683288 44.683288 47.956854
153.453 44.689803 44.717092 44.683288 44.683288 47.956854
161.032 44.689803 44.717064 44.683288 44.683288 47.956854
161.406 44.689803 44.716839 44.683288 44.683288 47.956854
162.578 44.689803 44.716256 44.683288 44.683288 47.956854
163.625 44.689803 44.716208 44.683288 44.683288 47.956854
164.328 44.689803 44.716078 44.683288 44.683288 47.956854
164.734 44.689803 44.71579 44.683288 44.683288 47.956854
165.313 44.68922 44.71579 44.683288 44.683288 47.956854
165.828 44.68922 44.715788 44.683288 44.683288 47.956854
171.906 44.68922 44.715364 44.683288 44.683288 47.956854
172.172 44.688796 44.715364 44.683288 44.683288 47.956854
172.454 44.688319 44.715364 44.683288 44.683288 47.956854
174.359 44.688319 44.71494 44.683288 44.683288 47.956854
175.391 44.68817 44.71494 44.683288 44.683288 47.956854
176.047 44.68817 44.712334 44.683288 44.683288 47.956854
176.375 44.68817 44.711539 44.683288 44.683288 47.956854
177.406 44.68817 44.711455 44.683288 44.683288 47.956854
177.906 44.68817 44.711141 44.683288 44.683288 47.956854
178.11 44.68817 44.71086 44.683288 44.683288 47.956854
192.547 44.68817 44.710806 44.683288 44.683288 47.956854
208.234 44.68817 44.710329 44.683288 44.683288 47.956854
209.828 44.68817 44.710307 44.683288 44.683288 47.956854
237.844 44.68817 44.710217 44.683288 44.683288 47.956854
238.125 44.68817 44.710069 44.683288 44.683288 47.956854


==> figures/vns_dual.dat <==
Time CompletionTime AvgQueryTime
0.001983333 24.13533835 1.347924042
0.003398333 23.9122807 1.355041604
0.00398 23.9122807 1.348828876
0.004565833 23.9122807 1.348437737
0.006423611 23.88972431 1.346468707
0.007274167 23.88972431 1.346468528
0.008741111 23.88972431 1.342427515
0.009314167 23.88972431 1.340832116
0.010086667 23.88972431 1.340732939
0.011727222 23.88972431 1.340430755
0.012291667 23.88972431 1.340331579
0.013654444 23.78195489 1.339024526
0.014453056 23.78195489 1.337984014
0.01513 23.59398496 1.338590942
0.015251667 23.59398496 1.338416541
0.015807222 23.59398496 1.338340172
0.016284722 23.59398496 1.337951557
0.018138056 23.59398496 1.335573344
0.018697778 23.59398496 1.335573201
0.020525 23.59398496 1.33546015
0.022126667 23.54135338 1.335773827
0.024236111 23.54135338 1.335773398
0.026115278 23.53884712 1.33583618
0.028537222 23.21804511 1.338794862
0.030494722 23.21804511 1.338111314
0.030716111 23.21804511 1.338088006
0.032638889 23.21804511 1.337566631
0.034066667 23.21804511 1.337542696
0.035468611 23.21804511 1.33754189
0.035841944 23.21804511 1.337123255
0.036132778 23.21804511 1.337122449
0.037239444 23.21804511 1.336917365
0.038150833 23.21804511 1.336910598
0.040676944 23.21804511 1.336757644
0.042352222 23.22305764 1.335989474
0.045490278 23.22305764 1.335666917
0.046119722 23.22305764 1.334939026
0.047226389 23.22305764 1.33490077
0.047525833 23.22305764 1.33486203
0.047738611 23.22305764 1.334845274
0.048459167 23.22305764 1.334411869
0.049960833 23.22305764 1.33398319
0.050256111 23.22305764 1.333930863
0.050663889 23.22305764 1.333311207
0.051154444 23.22305764 1.333258879
0.051705556 23.22305764 1.333219889
0.054895833 23.19799499 1.334168349
0.056718611 23.19799499 1.334172771
0.0571875 23.19799499 1.334168457
0.057335 23.19799499 1.334168349
0.058203056 23.19799499 1.334012352
0.060368889 23.19799499 1.332449839
0.0635025 23.07769424 1.33394812
0.065277778 23.05764411 1.333629341
0.067890556 23.05764411 1.333629341
0.072777778 23.05764411 1.330151092
0.073116111 23.05764411 1.329905872
0.073919167 23.05764411 1.32931894
0.074123056 23.05764411 1.329065127
0.074500833 23.05764411 1.32905589
0.07648 23.03508772 1.330089796
0.083632778 23.03508772 1.329830236
0.0845875 23.03508772 1.32961314
0.08513 23.03508772 1.329586108
0.086098056 23.03508772 1.328300788
0.086301944 23.03508772 1.328260956
0.086948611 23.03508772 1.327653061
0.087525833 23.03508772 1.327357268
0.089400833 23.03258145 1.327437325
0.089943611 23.03258145 1.327408468
0.090060556 23.03508772 1.327182832
0.099027778 23.03508772 1.326992052
0.1082075 23.03508772 1.326873541
0.112161389 23.03508772 1.326545775
0.112690833 23.03508772 1.32619889
0.113224722 23.03508772 1.324876889
0.121983333 23.0075188 1.325713659
0.1221875 23.01002506 1.325504654
0.122443611 23.0075188 1.325308038
0.122690833 23.0075188 1.325178571
0.1270875 23.0075188 1.325178464
0.130073611 23.0075188 1.325055138
0.1374 23.0075188 1.324993699
0.137925278 23.0075188 1.324933656
0.1401475 23.01002506 1.323817526
0.147074444 23.01002506 1.323498281
0.148393889 23.01002506 1.323401593
0.150243056 22.98746867 1.324447458
0.1506075 23 1.323798084
0.150807222 23 1.323692786
0.15138 23.01002506 1.323074132
0.155221389 23.01002506 1.322641461
0.169869722 23.01002506 1.322640387
0.173185556 23.01002506 1.322548747
0.174283889 23.01002506 1.321961636
0.174422778 23.01002506 1.321754762
0.174904444 23.01002506 1.321910276
0.175268889 23.01002506 1.321703401
0.185611944 23.01002506 1.321703401
0.186853333 22.99749373 1.32208396
0.194839444 22.99749373 1.322083942
0.199249167 22.99749373 1.322080308
0.207716944 22.99749373 1.322042893
0.228593611 22.99749373 1.322010813
0.229717778 22.99749373 1.321877694
0.231401944 22.99749373 1.321866774
0.237083333 22.99749373 1.321859094
0.237617222 22.99749373 1.321842034
0.243684722 22.99749373 1.321516917
0.244223056 22.99749373 1.321515968
0.246631944 22.99749373 1.321515933
0.246913889 22.99749373 1.321493197
0.260295 22.99749373 1.321453652
0.260828889 22.99498747 1.321436233
0.261992222 22.99498747 1.320967723
0.264031944 22.99498747 1.320946151
0.282951389 22.99498747 1.320932009
0.284605 22.99498747 1.321009828
0.285451389 22.99498747 1.320880236
0.287408889 22.99498747 1.320878554
0.29 22.99498747 1.320991335
0.2920225 22.99498747 1.320977623
0.292955556 22.99498747 1.320949481
0.299023333 22.97493734 1.322023058
0.299145 22.97493734 1.321360491
0.299261944 22.97493734 1.321238471
0.301718611 22.97744361 1.320990995
0.314379167 22.97744361 1.320951182
0.322369722 22.97994987 1.320839492
0.323797778 22.97994987 1.320824651
0.325876667 22.97994987 1.32077329
0.3264625 22.97994987 1.320759524
0.333398333 22.98245614 1.320603795
0.333754167 22.98245614 1.320593484
0.335216944 22.98245614 1.320022467
0.336076389 22.98245614 1.319923577
0.336766389 22.98496241 1.319585965
0.350989444 22.98496241 1.319567759
0.351736111 22.98496241 1.319644862
0.353606667 22.98496241 1.31964241
0.3545225 22.98496241 1.319624776
0.355047778 22.98496241 1.319618188
0.361801111 22.98245614 1.319610347
0.362330556 22.98245614 1.319585929
0.364257778 22.98245614 1.319537469
0.3653125 22.98245614 1.319533584
0.369309722 22.97994987 1.319504995
0.369513889 22.97994987 1.319449499
0.369791667 22.97994987 1.319345542
0.372361111 22.97994987 1.319329126
0.372973056 22.97994987 1.31931271
0.374600556 22.97994987 1.319316183
0.375186667 22.97994987 1.319344683
0.37717 22.97994987 1.319344629
0.379479167 22.97994987 1.319205209
0.379605 22.97994987 1.319078733
0.417382778 22.97744361 1.319057179
0.421419167 22.97744361 1.318543215
0.447282778 22.97744361 1.318330147
0.449808889 22.97744361 1.31831826
0.450334167 22.97744361 1.318305156
0.4506075 22.97744361 1.318313677
0.462851389 22.97744361 1.318089402
0.465507778 22.97744361 1.317920909
0.466098056 22.97744361 1.317914142
0.466453889 22.97744361 1.317914142
0.491280278 22.97744361 1.317895149
0.491523333 22.95488722 1.318015557
0.504396667 22.95488722 1.31801203
0.524583333 22.95488722 1.318010526
0.539288056 22.95488722 1.317883924
0.541987778 22.95488722 1.317883996
0.549643889 22.95488722 1.317805693
0.551796667 22.95488722 1.317699177
0.552026944 22.95488722 1.317651916
0.553393889 22.94987469 1.317358575
0.554170833 22.94987469 1.317100072
0.565438333 22.94987469 1.317095686
0.577929722 22.94987469 1.317054601
0.579756944 22.94486216 1.317196975
0.59819 22.94486216 1.317181507
0.600065 22.94486216 1.317170086
0.621679722 22.94486216 1.316707232
0.622196111 22.94486216 1.316683888
0.646518889 22.94486216 1.316672718
0.647473889 22.94486216 1.316616148
0.677460833 22.94486216 1.316334801
0.684596389 22.94486216 1.316206498
0.704153611 22.94736842 1.316192642
0.705290833 22.94736842 1.316173451
0.718593611 22.94736842 1.316173076
0.726032778 22.94736842 1.316184157
0.752860278 22.94736842 1.316108826
0.753571944 22.94736842 1.315988525
0.757152778 22.94736842 1.315982725
0.774535556 22.94736842 1.315936735
0.77865 22.94736842 1.315145757
0.778945278 22.94736842 1.314687379
0.779175278 22.94736842 1.314617777
0.78138 22.94736842 1.314572932
0.7821875 22.94486216 1.314724239
0.793285556 22.94486216 1.314744092
0.820043333 22.94486216 1.314743537
0.827126667 22.94486216 1.314743627
0.835499167 22.94486216 1.314734891
0.835902778 22.94486216 1.314706284
0.837105 22.94486216 1.31438473
0.839835 22.94486216 1.314372216
0.843029444 22.94486216 1.31431758
0.870863611 22.94486216 1.314313749
0.875889722 22.94486216 1.314290798
0.876154444 22.94486216 1.314272986
0.876809722 22.94486216 1.314262746
0.904431389 22.94486216 1.314071088
0.921623056 22.94486216 1.313946706
0.9353775 22.94486216 1.313945417
0.936263056 22.94486216 1.313921035
0.939904444 22.94486216 1.313906122
0.946098056 22.94486216 1.313906319
0.946284722 22.94486216 1.31390623
0.952274167 22.94486216 1.313903831
0.952699444 22.94486216 1.313919459
0.969196944 22.94235589 1.313897225
0.983294167 22.94235589 1.313839026
0.987508611 22.94235589 1.313829377
0.992369722 22.94235589 1.313829359
0.993033889 22.94235589 1.313829055
0.999370556 22.94235589 1.313828983
1.009335833 22.94235589 1.313779305
1.009626667 22.94235589 1.313767401
1.026328056 22.94235589 1.313517866
1.027929722 22.94235589 1.313033351
1.040737778 22.94235589 1.313033351
1.049500833 22.94235589 1.313032564
1.075108333 22.94736842 1.312696849
1.075464444 22.94235589 1.312957
1.120551111 22.94235589 1.312949928
1.120902778 22.94235589 1.312933011
1.144548611 22.94235589 1.312894021
1.146566667 22.94235589 1.312888435
1.160060556 22.94235589 1.312763301
1.1623175 22.94235589 1.312742965
1.166136944 22.94235589 1.312741085
1.170533889 22.94235589 1.312739223
1.171041667 22.94235589 1.312635571
1.171705556 22.94235589 1.31262594
1.190902778 22.93984962 1.312683441
1.1988975 22.93984962 1.31267628
1.231840278 22.93984962 1.312645453
1.242430556 22.93984962 1.312642821
1.268181389 22.93984962 1.312583083
1.275685556 22.93984962 1.312570981
1.290473056 22.93984962 1.31253942
1.292538889 22.93984962 1.312596062
1.3304425 22.93984962 1.312590369
1.344001667 22.93984962 1.312583387
1.344665833 22.93984962 1.31256826
1.3478775 22.93984962 1.31256638
1.353949444 22.93984962 1.312480827
1.366948611 22.93984962 1.312400609
1.367790833 22.93984962 1.312399141
1.379765556 22.93984962 1.312397816
1.388971389 22.93984962 1.31239778
1.389535556 22.93984962 1.312180899
1.424045 22.93984962 1.312170265
1.436384444 22.93984962 1.312137308
1.548142222 22.93984962 1.312130559
1.582065833 22.93984962 1.312130415
1.599340278 22.93984962 1.312004458
1.601375833 22.93984962 1.311920444
1.623198611 22.93984962 1.311839885
1.650694444 22.93984962 1.311837093
1.671835833 22.93984962 1.311829431
1.6941275 22.93984962 1.311828124
1.7395225 22.93984962 1.311828124
1.768710833 22.93984962 1.31181502
1.771058889 22.93984962 1.31180904
1.777968611 22.93984962 1.311801575
1.791761944 22.93984962 1.311797064
1.893085833 22.93984962 1.311792392
1.916275833 22.93984962 1.311787934
1.918706389 22.93984962 1.311787558
1.987057222 22.93984962 1.311787433

